No Reason for No Supervision: Improved Generalization in Supervised Models

We consider the problem of training a deep neural network on a given classification task, e.g., ImageNet-1K (IN1K), so that it excels at both the training task as well as at other (future) transfer tasks. These two seemingly contradictory properties impose a trade-off between improving the model's generalization and maintaining its performance on the original task. Models trained with self-supervised learning tend to generalize better than their supervised counterparts for transfer learning; yet, they still lag behind supervised models on IN1K. In this paper, we propose a supervised learning setup that leverages the best of both worlds. We extensively analyze supervised training using multi-scale crops for data augmentation and an expendable projector head, and reveal that the design of the projector allows us to control the trade-off between performance on the training task and transferability. We further replace the last layer of class weights with class prototypes computed on the fly using a memory bank and derive two models: t-ReX that achieves a new state of the art for transfer learning and outperforms top methods such as DINO and PAWS on IN1K, and t-ReX* that matches the highly optimized RSB-A1 model on IN1K while performing better on transfer tasks. Code and pretrained models: https://europe.naverlabs.com/t-rex

==> res/average_coding_length_DINO.txt <==
x y
5 2748.7169385633333


==> res/average_coding_length_Ml0-L0.txt <==
x y
1 411.4975070564994


==> res/average_coding_length_Ml0-L3.txt <==
x y
2 1928.5933045284194


==> res/average_coding_length_Ml8-L0.txt <==
x y
3 334.3846754171627


==> res/average_coding_length_Ml8-L3.txt <==
x y
4 2428.491464226293


==> res/gradient_similarity_mc.txt <==
x y
1 0.9453768134117126
2 0.7812638878822327
3 0.7726650238037109
4 0.753095269203186
5 0.6861005425453186
6 0.6069768071174622
7 0.5700231790542603
8 0.5448101758956909
9 0.528576672077179
10 0.5196466445922852
11 0.5140135288238525
12 0.5111404061317444
13 0.5050496459007263
14 0.4997805953025818
15 0.49168771505355835
16 0.4878670275211334
17 0.485619455575943
18 0.482627809047699
19 0.4840283691883087
20 0.4761234223842621
21 0.47706693410873413
22 0.47559672594070435
23 0.4744749963283539
24 0.4740978181362152
25 0.4744633436203003
26 0.47139331698417664
27 0.4701915681362152
28 0.47012943029403687
29 0.4681345820426941
30 0.4674273431301117
31 0.46445930004119873
32 0.4634137451648712
33 0.46456921100616455
34 0.46889936923980713
35 0.46189406514167786
36 0.4638153314590454
37 0.46263036131858826
38 0.4625350832939148
39 0.46116602420806885
40 0.4596274197101593
41 0.4624210596084595
42 0.4595297574996948
43 0.46255195140838623
44 0.45617902278900146
45 0.45126810669898987
46 0.4528617858886719
47 0.45190533995628357
48 0.4534509479999542
49 0.45223867893218994
50 0.4508934020996094
51 0.44964662194252014
52 0.44847333431243896
53 0.4472082853317261
54 0.4466720521450043
55 0.4455716907978058
56 0.445067435503006
57 0.44458597898483276
58 0.44370037317276
59 0.4428294897079468
60 0.4420512318611145
61 0.4419541358947754
62 0.4399927258491516
63 0.43906620144844055
64 0.43839892745018005
65 0.4373232126235962
66 0.43668946623802185
67 0.43676644563674927
68 0.4352239966392517
69 0.4340161085128784
70 0.43302634358406067
71 0.432073712348938
72 0.4311715066432953
73 0.4306055009365082
74 0.42924875020980835
75 0.42843085527420044
76 0.4273670017719269
77 0.4264204502105713
78 0.4251307547092438
79 0.42443355917930603
80 0.42308491468429565
81 0.4217499792575836
82 0.42078307271003723
83 0.4192330539226532
84 0.4184582829475403
85 0.4170457422733307
86 0.41598400473594666
87 0.4146016836166382
88 0.4130650460720062
89 0.41191837191581726
90 0.41044744849205017
91 0.40887734293937683
92 0.40751585364341736
93 0.4064156711101532
94 0.40522271394729614
95 0.40394023060798645
96 0.40328335762023926
97 0.4023907780647278
98 0.40166184306144714
99 0.40152302384376526


==> res/gradient_similarity_nomc.txt <==
x y
1 0.6130244135856628
2 0.39691361784935
3 0.34786099195480347
4 0.29870349168777466
5 0.2488708347082138
6 0.20562559366226196
7 0.1753353476524353
8 0.15692119300365448
9 0.14831171929836273
10 0.14393669366836548
11 0.14021451771259308
12 0.13663342595100403
13 0.13446447253227234
14 0.13187742233276367
15 0.12924641370773315
16 0.12766462564468384
17 0.12603740394115448
18 0.12478591501712799
19 0.12407199293375015
20 0.12290525436401367
21 0.12158577889204025
22 0.12105198204517365
23 0.1201663538813591
24 0.11960088461637497
25 0.11939288675785065
26 0.11856833100318909
27 0.11795171350240707
28 0.11747438460588455
29 0.1169445589184761
30 0.11698717623949051
31 0.11656975001096725
32 0.11653300374746323
33 0.11640441417694092
34 0.11585470288991928
35 0.11599460244178772
36 0.11573675274848938
37 0.1153218001127243
38 0.11527535319328308
39 0.11544130742549896
40 0.11511508375406265
41 0.11486305296421051
42 0.11481843888759613
43 0.11482261121273041
44 0.11505415290594101
45 0.1143922358751297
46 0.1145537868142128
47 0.11415017396211624
48 0.11412590742111206
49 0.11423764377832413
50 0.1143249049782753
51 0.11409780383110046
52 0.1141258105635643
53 0.1144045889377594
54 0.11411280930042267
55 0.11410601437091827
56 0.1141824945807457
57 0.11422133445739746
58 0.11410599201917648
59 0.1143050566315651
60 0.11420368403196335
61 0.11424453556537628
62 0.11429252475500107
63 0.11419202387332916
64 0.11428417265415192
65 0.11476369202136993
66 0.11409114301204681
67 0.11430084705352783
68 0.11472324281930923
69 0.11457066237926483
70 0.11458522826433182
71 0.11491820961236954
72 0.11502479761838913
73 0.11511893570423126
74 0.11539830267429352
75 0.11556366831064224
76 0.1157030463218689
77 0.11593585461378098
78 0.11587973684072495
79 0.11643575131893158
80 0.11697155982255936
81 0.11690610647201538
82 0.11722039431333542
83 0.11749500036239624
84 0.1174844354391098
85 0.11816101521253586
86 0.11858352273702621
87 0.11866191029548645
88 0.1193927600979805
89 0.11954592913389206
90 0.11953715234994888
91 0.12024153769016266
92 0.12081737816333771
93 0.12117598950862885
94 0.12142901122570038
95 0.1215607076883316
96 0.12170722335577011
97 0.12210823595523834
98 0.12236592173576355
99 0.12224982678890228


==> res/singular_values_1000_Ml0-L0.txt <==
x y
1 0.03825470691070265
2 0.01940063493498493
3 0.01669387821148647
4 0.014808551691884582
5 0.012912190040410988
6 0.011393448297818144
7 0.010653100543875952
8 0.009881109252925466
9 0.009296664704929597
10 0.008706499802571637
11 0.00792547092805307
12 0.00746805593413661
13 0.007086212883970612
14 0.006746805490375869
15 0.0064456042534596
16 0.006241778691835972
17 0.006041547510211562
18 0.005712094835808811
19 0.005546049302937098
20 0.005367672506191896
21 0.005208982937444365
22 0.005014513658818763
23 0.004839147519611199
24 0.004700898645884404
25 0.004562482694835372
26 0.004289447419624695
27 0.0041436890841765875
28 0.003999470992246213
29 0.003933833847087976
30 0.003827933372159253
31 0.0037128845933994676
32 0.003650669758517656
33 0.003594939689010631
34 0.0035342048199051663
35 0.0034561447698189143
36 0.0033882598446847603
37 0.003331584381349225
38 0.003282583884773735
39 0.0032286547225987027
40 0.003178900298355203
41 0.003131787502090515
42 0.0030833902168911054
43 0.0030266766335960245
44 0.002977581994364831
45 0.0029289783702128964
46 0.002886690483338083
47 0.0028446857736847964
48 0.002806530210252438
49 0.002762787174463177
50 0.002724806191116077
51 0.002682968408153283
52 0.0026504022333869994
53 0.0026206699257736456
54 0.002594043451219406
55 0.0025588560874226277
56 0.0025303870777767306
57 0.0025041381722956057
58 0.0024762206836999264
59 0.002438431747529294
60 0.0024114892158474755
61 0.0023910649434261415
62 0.0023651232066919706
63 0.002343573329449031
64 0.002315124042266963
65 0.00229576231499952
66 0.0022723243705857045
67 0.002244532910435069
68 0.002223098819558678
69 0.0022034521463978533
70 0.002184731610863621
71 0.0021621772806321624
72 0.0021385382285017953
73 0.0021170471557774794
74 0.0020973622143603374
75 0.002076502878259672
76 0.002060100909880569
77 0.0020396611950043646
78 0.002019847106044205
79 0.0020037973175686375
80 0.00198118143512203
81 0.0019636929572680547
82 0.001940301101783032
83 0.001923723499111862
84 0.0019080782587435376
85 0.0018943747743167324
86 0.001875454811484912
87 0.001857763625505705
88 0.0018429068711761263
89 0.0018309969899027493
90 0.001813659032911788
91 0.0017987571556931255
92 0.0017885791545185954
93 0.0017730160055299989
94 0.001757854741835544
95 0.0017435056015898504
96 0.0017315182624034924
97 0.0017152668632920488
98 0.0017002870405133784
99 0.0016880357759514633
100 0.0016751482029694288
101 0.001661514444380419
102 0.001648743093958322
103 0.0016361727842506594
104 0.0016228909198056749
105 0.0016118597094159914
106 0.0015982345737047203
107 0.0015863248702235623
108 0.0015772914824428808
109 0.0015669059885994356
110 0.0015551873273206684
111 0.001548559791534753
112 0.001536445612764267
113 0.0015258278659976093
114 0.001515314567551831
115 0.0015045131860271551
116 0.0014972187911785394
117 0.0014881934137608473
118 0.0014796953365115307
119 0.0014679009812799423
120 0.0014577848163756662
121 0.0014492539936023323
122 0.0014402800198374595
123 0.001432303580399671
124 0.001423071090380227
125 0.0014141432856801064
126 0.0014051501387687766
127 0.0013974169968798058
128 0.0013858246161590514
129 0.0013762536983484986
130 0.0013693167331231264
131 0.0013590027093698099
132 0.001351742041544929
133 0.0013434924332270306
134 0.0013360461815180066
135 0.0013280819696778116
136 0.0013213532043525552
137 0.0013135224587488737
138 0.0013063057929604317
139 0.001297325910981796
140 0.0012892485196010692
141 0.0012824535809604855
142 0.0012783351831526777
143 0.0012704811348914799
144 0.0012640857771258605
145 0.0012570639089600297
146 0.0012483825400449807
147 0.0012421470942478709
148 0.0012364102016148482
149 0.001226649858905688
150 0.0012198870503779481
151 0.0012131542367353682
152 0.0012058196298068917
153 0.0011979896993451855
154 0.001193049318800564
155 0.0011871956763381335
156 0.0011810574548988208
157 0.0011761862143283058
158 0.0011692599792279283
159 0.0011627944624664909
160 0.0011558347396858485
161 0.0011507393454728023
162 0.0011446325013494932
163 0.001138954155779644
164 0.0011329055860117335
165 0.0011257794541133077
166 0.0011188696363260333
167 0.0011142843835307424
168 0.001108834115059298
169 0.0011031059615680971
170 0.0010979145368969075
171 0.0010932426908058846
172 0.001088059924456091
173 0.0010827879160448023
174 0.001076631588323045
175 0.0010719820410078937
176 0.0010677935381130529
177 0.0010616306718406955
178 0.0010584408678771455
179 0.0010531449708157763
180 0.0010483650449838505
181 0.001044113107088388
182 0.0010404170683880984
183 0.0010357383517587788
184 0.0010318008864093763
185 0.0010282842972753905
186 0.001023918750089234
187 0.0010191726832433873
188 0.0010136132862640927
189 0.0010086525294103362
190 0.0010047902569025418
191 0.0009997679526021006
192 0.000994569251685014
193 0.00099022898155428
194 0.0009864296196737757
195 0.000982216104498173
196 0.000977192770829781
197 0.0009734858117263137
198 0.0009678214966949022
199 0.0009634834665449458
200 0.0009602003872711025
201 0.0009558051894606135
202 0.0009509931886897461
203 0.0009469282764491585
204 0.0009436127941080096
205 0.0009391569717476912
206 0.0009361101121325791
207 0.0009323313944788926
208 0.0009283792358706618
209 0.0009237270207318564
210 0.0009199757010642551
211 0.0009167707531789337
212 0.0009124280747388455
213 0.0009079032969472263
214 0.0009049701162751435
215 0.0009020833797630525
216 0.0008976694568088486
217 0.0008940527915648173
218 0.0008894825842345298
219 0.0008856875740015162
220 0.0008811224901608181
221 0.000878587775604651
222 0.0008749252491669664
223 0.0008709309487224036
224 0.0008673271212313604
225 0.0008641344546309484
226 0.0008613630407178836
227 0.0008578116925657792
228 0.0008556248095818935
229 0.000851915833986015
230 0.00084863487118628
231 0.00084608174652804
232 0.0008423077361887641
233 0.0008398581880393817
234 0.0008366480182987193
235 0.0008341289075278175
236 0.0008294778236482755
237 0.0008261745221629138
238 0.0008231324582136343
239 0.000820292799982787
240 0.0008173470680393326
241 0.0008147678416044069
242 0.0008116200152760577
243 0.0008089874132011548
244 0.0008063106915911862
245 0.0008038345518806918
246 0.0008005226791501961
247 0.0007976108970082442
248 0.000795556571905356
249 0.000792354407363731
250 0.0007892044518039446
251 0.0007858177100896741
252 0.0007829980466987778
253 0.0007804031785656884
254 0.000777342117941276
255 0.0007744222171047634
256 0.0007717911612238985
257 0.0007695072740000747
258 0.0007667731551236942
259 0.0007643799402581509
260 0.0007618069228289792
261 0.0007597201004674236
262 0.0007574478193802791
263 0.0007544145057582364
264 0.0007514539846985753
265 0.0007494151296601936
266 0.0007465314854948827
267 0.0007446831176191923
268 0.0007427929197325816
269 0.0007402229589444825
270 0.0007374973671173625
271 0.0007352575197117423
272 0.0007329742670823192
273 0.0007303575956452418
274 0.0007279458134721902
275 0.0007255379310184603
276 0.0007234905763026716
277 0.0007210485477219933
278 0.0007188735021347132
279 0.0007160396830921364
280 0.0007140494366861561
281 0.0007121048875318094
282 0.0007098241484731865
283 0.0007072349916318617
284 0.0007048513959286266
285 0.000702743853685642
286 0.000700132753640227
287 0.0006980224176902396
288 0.0006954825908724176
289 0.0006934533459874469
290 0.0006909712440492984
291 0.0006888297347548354
292 0.0006866185882805605
293 0.0006845797707419863
294 0.0006821317620220391
295 0.0006804424354653176
296 0.0006785009091991153
297 0.000676054226372037
298 0.0006733361194738277
299 0.0006707394788041111
300 0.0006685480785472126
301 0.0006667946990046681
302 0.000664860323129306
303 0.0006625189564114465
304 0.0006606558758276608
305 0.0006585393619158327
306 0.0006567178995605936
307 0.0006546453898224335
308 0.0006525318276223189
309 0.0006498478994212463
310 0.0006483131655958204
311 0.0006461495678989556
312 0.000643858181950748
313 0.0006424106758350254
314 0.0006404320082683058
315 0.0006383237829726482
316 0.0006361366753104203
317 0.0006345580440745904
318 0.0006324717399479968
319 0.0006301861233931217
320 0.0006280956961296171
321 0.0006261240465990087
322 0.0006244472561022813
323 0.0006225344459878205
324 0.000620633223962045
325 0.000618811179822044
326 0.000616885054073503
327 0.0006147097386350765
328 0.0006130388698677878
329 0.0006111259542055978
330 0.0006092740123020239
331 0.0006074515086256699
332 0.0006061157337403281
333 0.0006040271378666629
334 0.0006026249830464672
335 0.0006007481098133196
336 0.0005993328953333527
337 0.0005979510884970131
338 0.0005959390280188855
339 0.000594412576467489
340 0.000592588268550444
341 0.0005909576957383922
342 0.000589708737496845
343 0.0005881983520922325
344 0.0005863625879951016
345 0.0005847126244837216
346 0.0005830903108529214
347 0.0005813671228026322
348 0.0005796670268889491
349 0.0005780586098630546
350 0.0005763789604764974
351 0.0005749141628776361
352 0.0005733950098982364
353 0.0005719981532111149
354 0.0005706943279296771
355 0.0005689590894868223
356 0.0005677835805509389
357 0.0005663970891718273
358 0.0005645709215688494
359 0.0005628857794353755
360 0.0005613507170057441
361 0.0005602237366662145
362 0.0005583284485479992
363 0.0005570756157448551
364 0.0005550952988026101
365 0.0005539301084489919
366 0.0005522356669899834
367 0.0005506590848045986
368 0.0005489301787478649
369 0.0005476589382324723
370 0.0005461730354445873
371 0.0005446503366414628
372 0.0005429783246957188
373 0.0005413903075832152
374 0.0005401733459474813
375 0.000538531596192954
376 0.0005371051614928875
377 0.0005359149674515757
378 0.0005342701494673081
379 0.0005325691214616988
380 0.0005311698948644083
381 0.0005298268625419899
382 0.0005283359836134602
383 0.0005269498556439961
384 0.0005256845447803121
385 0.0005243158694627417
386 0.0005226933448765103
387 0.0005212730391735544
388 0.0005200795500649104
389 0.0005190299095021488
390 0.0005172385577706327
391 0.0005155579158353126
392 0.0005141391138810869
393 0.0005127753086322485
394 0.0005112454713013991
395 0.0005099266612202061
396 0.0005087200998080775
397 0.0005075294513769841
398 0.0005061364050362794
399 0.0005047019287097072
400 0.0005035960509388812
401 0.0005024515587440005
402 0.0005012159886263245
403 0.000500105210327792
404 0.0004989042714392567
405 0.000497464203338132
406 0.0004964104309733608
407 0.0004950672861280742
408 0.0004938001398830934
409 0.000492836031861232
410 0.0004915294089860513
411 0.0004901662543042734
412 0.0004887972132029727
413 0.0004874148090007378
414 0.00048649674325375265
415 0.0004849485968757961
416 0.0004837967418820444
417 0.0004825613573185005
418 0.0004814051732737997
419 0.0004804295828650982
420 0.00047915448331227884
421 0.0004780518528232838
422 0.0004766964232302528
423 0.0004756875560527095
424 0.0004747274538325404
425 0.00047364361725921276
426 0.00047216412966838965
427 0.00047142116870465753
428 0.0004701950035059543
429 0.0004690514220782507
430 0.0004680014418315304
431 0.00046710315748171464
432 0.0004659286980973097
433 0.00046505277555769096
434 0.0004641066259697437
435 0.00046291042014625673
436 0.00046208540681665506
437 0.0004606993635071513
438 0.0004595917755922598
439 0.000458583744996069
440 0.00045742002979757776
441 0.0004564472553334458
442 0.0004552503989617384
443 0.0004543224486622462
444 0.00045312213977386927
445 0.00045165014491719245
446 0.00045053370254499243
447 0.0004497570859337956
448 0.0004488811601687583
449 0.00044780922826325836
450 0.00044670829762290986
451 0.00044543008921676047
452 0.00044423795615134836
453 0.0004433347644728198
454 0.0004422969422877298
455 0.0004413028840068372
456 0.00044022375675773493
457 0.00043931867915334615
458 0.00043844987165356626
459 0.0004373221518389203
460 0.00043624217244588124
461 0.00043539187587614216
462 0.0004343682840606225
463 0.0004336756423204845
464 0.00043239439953740864
465 0.0004314601844388543
466 0.00043042271011230345
467 0.0004293955419394031
468 0.00042813172309884843
469 0.00042699806016772334
470 0.00042576822398883814
471 0.0004248853920725545
472 0.00042398820586434394
473 0.00042303493883770417
474 0.0004222188104604574
475 0.00042112547810785057
476 0.0004199389997385005
477 0.000419179677957324
478 0.00041810223483165754
479 0.00041717083702572804
480 0.00041627268171107727
481 0.0004152159559717523
482 0.00041440074378673765
483 0.00041337376745212423
484 0.0004122726914081447
485 0.0004114074311862531
486 0.0004102636214717508
487 0.000409448301060557
488 0.0004086651971566879
489 0.0004074380421740159
490 0.00040683195960179085
491 0.0004056612069845769
492 0.0004050183697513235
493 0.00040383800420976996
494 0.0004029298903359066
495 0.0004023416145190346
496 0.0004014529997940029
497 0.0004004302202539504
498 0.00039972006564922575
499 0.0003987097668714169
500 0.0003979394843558998
501 0.00039721162306201346
502 0.0003962043863885282
503 0.00039520342891572006
504 0.00039421728372031686
505 0.00039353319874310243
506 0.00039256416945567793
507 0.0003916278312556472
508 0.0003909250578777265
509 0.00038992501551783626
510 0.0003891240563752316
511 0.0003882714300084311
512 0.0003872223491908026
513 0.00038645706587795407
514 0.0003856330390347629
515 0.00038463050412545705
516 0.00038375183584897385
517 0.00038287685144096194
518 0.000381953178340878
519 0.0003812712453552356
520 0.00038053890438208943
521 0.00037964310989097884
522 0.000378694468321002
523 0.0003777595111051833
524 0.0003768658017052977
525 0.0003761088004026599
526 0.0003754321653825912
527 0.00037448401779143034
528 0.0003735956537849358
529 0.0003727189855973908
530 0.0003720688319312958
531 0.0003710578833398417
532 0.00037039566496122934
533 0.00036954671276253254
534 0.0003689389357647537
535 0.0003680549691646447
536 0.0003671447112368659
537 0.0003664831984180302
538 0.00036548213195009753
539 0.00036470140891484317
540 0.00036393030396018156
541 0.0003630726392966624
542 0.00036243307655474703
543 0.00036177615772481006
544 0.0003610260923421083
545 0.00036016580322461255
546 0.00035958376830352287
547 0.00035882484075359906
548 0.00035802347705229557
549 0.0003571736949909454
550 0.00035651186769983245
551 0.0003557315404276971
552 0.00035507101025886504
553 0.00035438926287311345
554 0.00035369752944848173
555 0.0003527197833559649
556 0.0003521733224125419
557 0.0003515365974641644
558 0.0003507523872457778
559 0.00035000742738531523
560 0.00034915180098458353
561 0.0003484838032827742
562 0.00034779901630927916
563 0.0003469215653654814
564 0.0003463174667603575
565 0.0003455986894014559
566 0.000344783612180618
567 0.0003440410311697143
568 0.00034328298309541105
569 0.00034291534993114407
570 0.00034189081806021
571 0.00034129134054100026
572 0.0003406812543715223
573 0.00033996459100936514
574 0.00033937888998350696
575 0.0003386060319429765
576 0.000337838828963385
577 0.0003372598463231828
578 0.00033660039960180867
579 0.0003357815370797327
580 0.0003351852189139616
581 0.0003346155618479561
582 0.0003339996952500066
583 0.0003333579623228982
584 0.0003324421849965958
585 0.0003319510915568373
586 0.0003312928726739889
587 0.0003305838076911618
588 0.000329849112842784
589 0.0003291575159546301
590 0.00032847396297039003
591 0.0003278961673752576
592 0.0003273445002537763
593 0.0003267114221930681
594 0.0003261017878465502
595 0.00032531876540821517
596 0.00032454392395107494
597 0.0003238578678984335
598 0.0003231849281289352
599 0.00032263448262218644
600 0.00032211656737939477
601 0.0003214469852447872
602 0.00032065584820781533
603 0.00032011149310187746
604 0.00031925880497498017
605 0.00031848621890320084
606 0.0003179779396713247
607 0.0003173638580399812
608 0.00031676743427221446
609 0.00031602131203154165
610 0.0003154688655373777
611 0.0003147545824366622
612 0.00031397418978191264
613 0.00031353980711629995
614 0.0003130238194388167
615 0.0003124706642792823
616 0.00031184126975442115
617 0.0003110793988371074
618 0.00031050975566315335
619 0.00030984800685838804
620 0.0003094074774311544
621 0.00030867900303223437
622 0.0003081104674637528
623 0.00030745999837977187
624 0.00030681756092935914
625 0.00030619106355140013
626 0.0003056741631283174
627 0.00030509987969637155
628 0.0003045065162429832
629 0.0003038284756422181
630 0.000303199124798706
631 0.0003026170652688729
632 0.0003020488150580488
633 0.00030152586909227007
634 0.00030096961636235574
635 0.0003003272831850628
636 0.0002996261974280177
637 0.000299153565954638
638 0.0002986617029007444
639 0.00029794050958245133
640 0.00029735574867861055
641 0.00029673910217640776
642 0.00029637344607251194
643 0.0002958007216678874
644 0.00029529249838506185
645 0.0002945078590696776
646 0.0002938853843841887
647 0.0002933060366736816
648 0.0002926679343479324
649 0.00029212917761792934
650 0.00029157569045744087
651 0.00029101486895961366
652 0.00029061246534440574
653 0.0002899008615856005
654 0.0002893016633684316
655 0.00028871293853814813
656 0.00028805253035243906
657 0.00028744026897668703
658 0.000286759550357077
659 0.0002863283663975135
660 0.0002857561613687819
661 0.000285289643861234
662 0.0002847303176352215
663 0.0002839108528149812
664 0.0002833891088530313
665 0.000282837271867679
666 0.0002824617218286353
667 0.0002819597028125984
668 0.0002813820287851429
669 0.0002808428145607173
670 0.00028022286643464853
671 0.0002796413458206741
672 0.00027918114211867776
673 0.00027859838891765716
674 0.0002779083367871572
675 0.00027746199875086083
676 0.00027699481760493826
677 0.0002764847825190633
678 0.00027595047731804686
679 0.0002754501578295642
680 0.0002749343909306927
681 0.00027431924453536383
682 0.00027375657988383615
683 0.00027327297485060803
684 0.0002727195205114428
685 0.00027207697194336314
686 0.00027146310915308056
687 0.00027105581820291376
688 0.0002704421561066727
689 0.00027008211200153174
690 0.0002695941397750885
691 0.000268985282511436
692 0.000268403503596923
693 0.0002679639526563078
694 0.0002675370064929266
695 0.00026705320577055154
696 0.0002665790482255944
697 0.000266074887536967
698 0.000265317561068548
699 0.00026481515059036803
700 0.00026437958381210177
701 0.00026392278150137423
702 0.0002634666895421157
703 0.00026306786110420657
704 0.0002624816526432947
705 0.00026186672723573244
706 0.0002613543921902209
707 0.0002608745340107814
708 0.00026039227516588007
709 0.0002600328350332159
710 0.0002595578346404747
711 0.00025910164288294244
712 0.0002585396516004838
713 0.00025793327612902943
714 0.0002575263243803036
715 0.0002571199650104277
716 0.0002565507285113175
717 0.0002560150421730816
718 0.00025565009621255415
719 0.00025515505059901827
720 0.0002547582299283115
721 0.00025421940857112585
722 0.0002538202263423306
723 0.0002532557644095751
724 0.00025276896515515155
725 0.0002522641591689573
726 0.0002518719920429085
727 0.0002512620809287045
728 0.0002508530524577717
729 0.0002503746626710647
730 0.00024988744062413284
731 0.0002495246154055581
732 0.0002490011292119086
733 0.0002485535040907562
734 0.00024802291913748593
735 0.00024761729883809625
736 0.00024718970785133536
737 0.0002466812971788302
738 0.00024599466522316895
739 0.0002455929388404837
740 0.00024513312130409803
741 0.00024468374106350113
742 0.00024428120674430267
743 0.00024372879405239021
744 0.00024324336633813198
745 0.00024280580720791926
746 0.00024237553932621153
747 0.00024181107754988864
748 0.00024140414782277214
749 0.00024088285387205871
750 0.0002403532683444467
751 0.00023986299010064858
752 0.0002394432180394038
753 0.00023884932025109652
754 0.0002384532079628681
755 0.00023788556105281753
756 0.00023753647240828282
757 0.00023708972154786053
758 0.0002365630496169025
759 0.00023617499710342196
760 0.00023568551631996732
761 0.0002352685700625178
762 0.00023489245271299705
763 0.00023447622222657195
764 0.00023409915136692982
765 0.00023370671096004127
766 0.00023331017577710817
767 0.00023282677566565215
768 0.0002324188501174131
769 0.0002320160987007049
770 0.00023156693684379433
771 0.00023111178009402
772 0.0002306523729389776
773 0.00023018362362040137
774 0.0002297087916230712
775 0.00022932020843040174
776 0.00022890312616382518
777 0.00022848354606980176
778 0.0002280780802578005
779 0.00022767522853399494
780 0.0002272470621188719
781 0.00022680622739517745
782 0.00022633621346979931
783 0.00022583266228815447
784 0.00022539602927931662
785 0.00022502002912412164
786 0.00022459395341778874
787 0.00022414638468015832
788 0.0002237565361834256
789 0.0002233451486125351
790 0.0002228845582769539
791 0.00022252043235638982
792 0.000222014360895811
793 0.00022156844672533275
794 0.00022113487959885583
795 0.0002206608877525571
796 0.0002203243347395294
797 0.00021987159459154823
798 0.00021942452169515273
799 0.00021905159505911082
800 0.00021850615094065693
801 0.00021809485630659782
802 0.00021755876834908064
803 0.00021723679175795823
804 0.00021675566767692008
805 0.0002164342951530475
806 0.00021599688926268062
807 0.00021574774290810845
808 0.00021526097214253137
809 0.00021488599156962692
810 0.0002144979999465911
811 0.00021411373981910218
812 0.0002136988337135758
813 0.0002132534852049971
814 0.00021290836733379854
815 0.00021252908127885063
816 0.00021205387247473368
817 0.0002116781589539157
818 0.0002111722788840297
819 0.00021076338403566526
820 0.00021033561812957617
821 0.00020999824928459682
822 0.0002095246240316374
823 0.00020912832234503247
824 0.00020868254823423545
825 0.0002082380485588931
826 0.0002078129687071932
827 0.00020739135925962595
828 0.0002069543742688252
829 0.00020647570513318623
830 0.00020614251926595473
831 0.00020556218337119215
832 0.0002051644885020856
833 0.00020479554013132237
834 0.00020429058980713194
835 0.00020379750941240373
836 0.00020343234313895808
837 0.00020304217719506446
838 0.00020271989968949448
839 0.00020234285308003572
840 0.0002018172101937579
841 0.00020154278208480838
842 0.00020122791006969062
843 0.00020084780808385846
844 0.00020037495127706796
845 0.00019997119923650797
846 0.0001996477757719829
847 0.0001993366157477011
848 0.00019894212545394397
849 0.00019849897086699067
850 0.00019806061603865288
851 0.00019772249535972853
852 0.00019738353476162195
853 0.00019697090589245313
854 0.0001965376178876615
855 0.00019612011887402343
856 0.00019576795919277
857 0.00019544899508918776
858 0.00019500286975128556
859 0.00019452447346975077
860 0.00019427115682440162
861 0.000193963378888791
862 0.0001936159320386501
863 0.00019319338993648103
864 0.00019277991274434947
865 0.00019234792416468043
866 0.0001920753161015387
867 0.00019170777536534848
868 0.0001913806736752832
869 0.000191044526984795
870 0.00019068972834114715
871 0.0001900865826990175
872 0.00018983762443190757
873 0.00018920048521805531
874 0.00018880380446200529
875 0.00018856475886432135
876 0.00018824399243429316
877 0.00018786985638794424
878 0.00018743745814960247
879 0.00018706741708799
880 0.00018668991583935103
881 0.00018625817585768385
882 0.0001858460864654437
883 0.00018553343133596398
884 0.0001852094014512603
885 0.0001848091584597319
886 0.00018439094023888083
887 0.00018413847955515227
888 0.00018387495498929556
889 0.00018338257218231474
890 0.00018314278806610558
891 0.00018268999422570875
892 0.00018237043293626247
893 0.00018191882175852499
894 0.0001815893061127576
895 0.0001812324950407969
896 0.00018089276082610762
897 0.00018053144001493863
898 0.00018021460096273955
899 0.0001798718273341069
900 0.00017956171882624054
901 0.00017930151728324907
902 0.00017895857781368053
903 0.00017856969076357623
904 0.00017815086674423278
905 0.0001778326070272348
906 0.00017748128060955906
907 0.00017711559004956928
908 0.00017673340638039515
909 0.00017639597986638178
910 0.0001760545153405527
911 0.00017568973345209767
912 0.00017534576340606746
913 0.00017503978689097929
914 0.00017458352094911698
915 0.00017432774126137878
916 0.0001740190080285092
917 0.00017367889834272058
918 0.00017337578368814796
919 0.00017305203263169992
920 0.00017278503050442248
921 0.0001723274157365573
922 0.0001720313026514794
923 0.00017177159585418024
924 0.00017140425480333878
925 0.00017114836695298594
926 0.00017077496563390533
927 0.00017038141671249312
928 0.0001699773147655532
929 0.0001696593971317873
930 0.00016931881372566506
931 0.00016896170067376244
932 0.00016854655174286512
933 0.00016819122534844207
934 0.00016791027599350497
935 0.000167579104404673
936 0.00016724775274107843
937 0.00016693904438847083
938 0.00016652495688806835
939 0.000166204535326981
940 0.00016584866994412195
941 0.00016560786415150455
942 0.00016533619167725968
943 0.00016498577855527727
944 0.00016464394487239448
945 0.00016432115691531225
946 0.00016397683352540067
947 0.00016368250177856066
948 0.0001633220152226599
949 0.0001629832833290779
950 0.0001626188734813473
951 0.00016231087734761056
952 0.00016197075367802716
953 0.000161615740592915
954 0.00016131045325248653
955 0.00016094256204999475
956 0.00016062735202120344
957 0.0001603568519565172
958 0.00016004122500577452
959 0.00015965016550189274
960 0.00015938917023935773
961 0.00015904955701111893
962 0.00015877165461624263
963 0.00015842470008195793
964 0.0001580833607745013
965 0.0001578106391598535
966 0.00015758455454803117
967 0.00015725181023255687
968 0.00015694572917453398
969 0.0001567075890612107
970 0.00015636823198945945
971 0.00015599466498419313
972 0.0001556892336768306
973 0.0001553923458304792
974 0.00015511374095746844
975 0.00015479375347989016
976 0.00015451620691561387
977 0.0001541448391384592
978 0.0001538564108449443
979 0.00015345789556692438
980 0.00015323012701672767
981 0.00015286513910823656
982 0.00015261086149297287
983 0.00015225410970607446
984 0.0001520333890836795
985 0.00015173354467485842
986 0.00015145310332600375
987 0.0001511777848944333
988 0.00015092219188620184
989 0.00015062070647202145
990 0.0001503378651728392
991 0.00014999848555639607
992 0.000149787897844449
993 0.00014951661402942375
994 0.00014917342790084182
995 0.0001489182086447292
996 0.0001485586116054141
997 0.00014822729971042343
998 0.00014797281028413375
999 0.00014772753848175124
1000 0.00014749968410732154


==> res/singular_values_1000_Ml0-L3.txt <==
x y
1 0.008080949560901442
2 0.006536069346848049
3 0.005761813113226002
4 0.005005053059892651
5 0.004554617066478703
6 0.004320041285708754
7 0.0040842086045227745
8 0.003856790590145094
9 0.003609577210421873
10 0.003463396202934323
11 0.003329923417757686
12 0.0031985266590129897
13 0.003101182214999318
14 0.002978165539033376
15 0.0028896709317298105
16 0.002816504572596647
17 0.002765362678785102
18 0.0026827272418780434
19 0.0026230876200985403
20 0.0025595676653454814
21 0.002488531757942179
22 0.0024489875178283333
23 0.0023982974758995188
24 0.0023543014748833766
25 0.0023240298086010364
26 0.002282003311449988
27 0.0022336323525286674
28 0.0021999203436239905
29 0.00216141583056349
30 0.0021208748872943517
31 0.0020932436474368522
32 0.002055907965584242
33 0.00202253329358386
34 0.0019964333672990967
35 0.0019740115788857244
36 0.0019429875668935807
37 0.0019178938554171609
38 0.0018949703880871544
39 0.001867616160026957
40 0.0018543153440382448
41 0.0018330635007292719
42 0.0018043844037521504
43 0.0017904718962721503
44 0.0017692485456170268
45 0.0017513812143754549
46 0.0017340468867778
47 0.0017112791571065524
48 0.0016943641057872323
49 0.0016766225814653102
50 0.0016628869968235737
51 0.0016495438982069086
52 0.001629425455900282
53 0.0016158435856653242
54 0.0016009183678011639
55 0.001587323998868737
56 0.0015737143890622643
57 0.0015604034485681127
58 0.0015470550325341421
59 0.001532559741457087
60 0.0015205563078107222
61 0.0015097135354785716
62 0.0014983551403554044
63 0.0014843106511249174
64 0.0014740847611372653
65 0.0014633240645166201
66 0.001452298990275812
67 0.0014424946493111178
68 0.0014311803007687285
69 0.0014185490586593066
70 0.001409119505490015
71 0.0013986723437869404
72 0.0013891352724849971
73 0.0013814830809647579
74 0.0013709291098629153
75 0.001361738857305324
76 0.0013530072131841247
77 0.001343518548239619
78 0.0013334201517495319
79 0.001325888439950564
80 0.0013186637148194934
81 0.0013095099984781235
82 0.0013004153718060157
83 0.0012936656820475587
84 0.0012852689761945577
85 0.001277882513942071
86 0.0012698182510098763
87 0.0012632911509552556
88 0.001256393664020095
89 0.0012489241676851282
90 0.00124235926674153
91 0.0012345192157122299
92 0.0012278671970689
93 0.0012221814582913813
94 0.0012148946810502151
95 0.0012093818316332937
96 0.0012032264850624556
97 0.0011980126839456523
98 0.0011900893889283794
99 0.0011824247652446585
100 0.0011764515001753703
101 0.001170787403194224
102 0.0011621057359059797
103 0.001157730719642749
104 0.0011533566691133532
105 0.0011467199029266764
106 0.0011418415961153652
107 0.0011367369159914263
108 0.0011314264558026882
109 0.0011253433898062114
110 0.0011200697754322603
111 0.0011149026653596982
112 0.00110936276750414
113 0.0011044198699378712
114 0.0011000905261281328
115 0.0010951639018981093
116 0.001091459867453112
117 0.0010864935671181049
118 0.0010821098438335767
119 0.0010767718033479294
120 0.0010719710420282913
121 0.0010676554347360562
122 0.0010641059576351395
123 0.0010595861769806634
124 0.001055407272619653
125 0.0010511897342415193
126 0.0010475237287893568
127 0.0010431003887692275
128 0.0010391024697774447
129 0.0010348352090475122
130 0.0010307617824139974
131 0.001025517817759767
132 0.0010223782144102834
133 0.0010187814153117386
134 0.0010151377339173457
135 0.0010110942903941765
136 0.001007307071514684
137 0.001002879642797149
138 0.0009984867728097503
139 0.0009935973608475668
140 0.0009904508930194502
141 0.0009862877910242547
142 0.000982031182977399
143 0.0009789715549147918
144 0.0009755763306267728
145 0.0009721426607485526
146 0.0009692415972773937
147 0.000965008494842832
148 0.0009616678157505184
149 0.0009583559980648616
150 0.0009555959233205444
151 0.000951776796339054
152 0.0009489513140379855
153 0.0009460824717547554
154 0.0009427621199185946
155 0.000939738681903606
156 0.0009356075903764878
157 0.0009325611531118326
158 0.0009291025060123687
159 0.0009264948791881416
160 0.0009228394178120156
161 0.0009201056389971485
162 0.0009173860231541027
163 0.0009144980132365111
164 0.0009118473183988669
165 0.000909452692037578
166 0.0009061324217843677
167 0.000903447505686476
168 0.0009009740000359234
169 0.0008978529218309277
170 0.0008946550097836084
171 0.0008916295318837737
172 0.0008882631460575398
173 0.0008860833758410445
174 0.0008835102835926483
175 0.0008810368396179471
176 0.0008783875258197296
177 0.0008756921311023492
178 0.0008732282667168335
179 0.0008707841710126799
180 0.0008686226499309541
181 0.0008656106906703891
182 0.0008631588719246427
183 0.0008603978866589139
184 0.0008582272281075431
185 0.0008563740370848501
186 0.0008536802920864426
187 0.0008509512357179796
188 0.0008484388298865087
189 0.0008461896909609525
190 0.0008438244075536779
191 0.0008404036072111908
192 0.0008385500777193764
193 0.0008359014165574272
194 0.0008345347419159813
195 0.0008319335097111805
196 0.0008302733043174916
197 0.0008278637085949437
198 0.0008260584133961904
199 0.0008236055796540541
200 0.0008210302641287704
201 0.0008186841491850195
202 0.0008167774251688121
203 0.0008155457409639037
204 0.0008126350708016535
205 0.0008106505481016303
206 0.0008084910883187357
207 0.0008071504282842716
208 0.0008043926240254918
209 0.0008026551319008833
210 0.0008008018812986189
211 0.000798350544432484
212 0.000796510741247328
213 0.0007944374168925683
214 0.0007927805184674836
215 0.0007906700718168614
216 0.000788936811236719
217 0.0007867554942645953
218 0.000784864344876215
219 0.0007827412973508464
220 0.0007807871716727112
221 0.0007789586705339739
222 0.0007772008701259113
223 0.0007755018852604286
224 0.0007738986997314224
225 0.0007717613615641392
226 0.0007700573873855929
227 0.0007684964057632316
228 0.0007672668946820989
229 0.0007651284721129456
230 0.0007631426215119282
231 0.0007615087596126032
232 0.0007597726262960595
233 0.000758232523980654
234 0.0007567496570753475
235 0.0007547559484884123
236 0.0007529756444441457
237 0.0007512128377305995
238 0.0007493324933266734
239 0.0007479182549546654
240 0.0007462613745237285
241 0.0007448361041484527
242 0.0007432909028651506
243 0.0007417567472603313
244 0.0007402719452801282
245 0.0007389742956301394
246 0.0007364251396755804
247 0.0007351376183977064
248 0.0007335561542626715
249 0.0007322780321657469
250 0.0007307450674974943
251 0.0007291485772313742
252 0.0007274922182813218
253 0.0007262222078283257
254 0.0007247812169666586
255 0.0007232536851272108
256 0.0007222615534746177
257 0.0007206293405094683
258 0.0007186146887032083
259 0.0007173470045145552
260 0.0007162293087847715
261 0.0007148217285203151
262 0.0007132130276449268
263 0.0007117959087052553
264 0.000710263742211425
265 0.0007090463204033946
266 0.0007074135357855571
267 0.0007058837722073023
268 0.0007044978574754537
269 0.0007031013171419336
270 0.0007018792265978535
271 0.000700538369397539
272 0.0006990020764279107
273 0.0006978367075787234
274 0.0006963650868435605
275 0.0006951709088078969
276 0.0006938267092382245
277 0.0006928655383517036
278 0.0006912707420163925
279 0.0006898968474476613
280 0.0006889097599457677
281 0.000686988212152345
282 0.0006856706090074547
283 0.0006845978527929747
284 0.0006835176931536239
285 0.0006822029698373954
286 0.0006806831314921947
287 0.0006793480490979214
288 0.0006784592809740426
289 0.0006768739148554933
290 0.0006755769172296025
291 0.0006744655840172357
292 0.0006733673407913564
293 0.0006722128251967959
294 0.0006709869857878863
295 0.0006698647570058638
296 0.0006688106336258732
297 0.0006674964573937126
298 0.0006660275221309301
299 0.0006650064259091681
300 0.0006639722236882556
301 0.0006628361024835957
302 0.0006614664415995004
303 0.0006604285808143612
304 0.0006595019064492584
305 0.0006581568787776195
306 0.0006568406959083182
307 0.0006555888484222615
308 0.0006549532515798532
309 0.000653649208556221
310 0.0006525710603585992
311 0.0006514248383203075
312 0.0006503447453920202
313 0.0006492070657884092
314 0.0006481533640513013
315 0.0006470886669511326
316 0.0006459556766169294
317 0.0006451662660142175
318 0.0006438007626447948
319 0.0006425676124328336
320 0.0006416673381180697
321 0.0006406934150402675
322 0.0006395669142028416
323 0.0006383313570318977
324 0.0006375402131953076
325 0.0006363600462668147
326 0.0006353526758039757
327 0.0006342433014354375
328 0.0006330739593521894
329 0.0006319302155827754
330 0.0006309503355088208
331 0.0006301022852812868
332 0.0006289744123677097
333 0.000627881410326953
334 0.0006270596498931542
335 0.0006260552147905419
336 0.0006250634683165963
337 0.0006240567563950061
338 0.0006232040425829247
339 0.0006222531631171342
340 0.0006212866832307587
341 0.0006201215854839993
342 0.0006192433283159386
343 0.000618273937893666
344 0.0006174115656561845
345 0.0006165133743238281
346 0.00061552633550681
347 0.0006146971694619499
348 0.0006134755915430274
349 0.0006125737838673845
350 0.000611408227831228
351 0.0006105812841893304
352 0.0006097544588380724
353 0.0006087220605459671
354 0.0006077324735123705
355 0.0006067618068166433
356 0.0006058853045153844
357 0.0006050854935348295
358 0.000604247081359123
359 0.0006030132063926549
360 0.0006022784996678664
361 0.0006013232215119824
362 0.000600521863032025
363 0.0005995869249109368
364 0.0005987176408752706
365 0.0005979532761236304
366 0.0005971495725958564
367 0.0005962226295792467
368 0.0005953361764122305
369 0.0005943764642250144
370 0.0005937738467882307
371 0.0005927392951633082
372 0.0005920017501700102
373 0.0005911908425132104
374 0.0005902733928629104
375 0.0005893295187585982
376 0.0005886066618827478
377 0.0005877417087931906
378 0.0005870314057317774
379 0.00058623518183267
380 0.000585397890508826
381 0.0005842477295561632
382 0.0005833436086053484
383 0.0005825944937316766
384 0.0005818278529712128
385 0.0005810937748328219
386 0.0005804479104412188
387 0.0005796562279534301
388 0.0005788066679107823
389 0.0005782006811603301
390 0.0005774772352280568
391 0.0005765555441902317
392 0.0005758592601991691
393 0.0005747849066533338
394 0.0005741353628639541
395 0.000573227613184411
396 0.0005725054710626228
397 0.0005716048387889383
398 0.0005709306137624833
399 0.0005699896791201059
400 0.0005693104849043719
401 0.0005686570815961707
402 0.0005677205040307022
403 0.0005670108762551558
404 0.0005662163461885191
405 0.0005654558236032154
406 0.0005646353450293277
407 0.0005639602138398529
408 0.0005631580634025778
409 0.0005626141935933681
410 0.0005618276902018323
411 0.0005610593983462848
412 0.0005602342548687306
413 0.0005596514253318677
414 0.000558727181749853
415 0.0005581211964141525
416 0.0005572925211095559
417 0.000556666787158503
418 0.0005559054602385909
419 0.0005552533683898447
420 0.0005544836173779484
421 0.0005536531032474614
422 0.0005529038926685652
423 0.0005522069978047265
424 0.0005515432598453197
425 0.0005508697376679767
426 0.0005500665201742057
427 0.0005494801088243496
428 0.0005487182628139993
429 0.000548102173502255
430 0.0005473995082414289
431 0.0005467659582075035
432 0.0005460708008369871
433 0.0005454123888242508
434 0.000544549044583686
435 0.0005438040318207209
436 0.0005432489899117877
437 0.000542391426187757
438 0.0005415991857285268
439 0.0005409212946782696
440 0.000540334535998779
441 0.0005398147678050694
442 0.0005392152807978258
443 0.0005384980866475284
444 0.0005378824732825384
445 0.0005372420232961357
446 0.0005364789140971814
447 0.0005358387187838185
448 0.0005352081787596862
449 0.0005344799409931468
450 0.0005338220261019915
451 0.0005331922776523738
452 0.0005325074871762779
453 0.0005319220288009572
454 0.0005313163557224444
455 0.0005307185585447691
456 0.0005301975792867724
457 0.000529445231697025
458 0.0005287643706351384
459 0.0005280613070865689
460 0.0005274312940268073
461 0.0005268862160970596
462 0.0005262112384791326
463 0.0005255703974250184
464 0.0005248489877957332
465 0.0005243061831156683
466 0.0005237515648735831
467 0.0005231807907541546
468 0.0005224498415751292
469 0.0005219044335573516
470 0.0005212550778928388
471 0.0005206795277990771
472 0.0005199276943286197
473 0.0005193002163950929
474 0.0005187468646669645
475 0.00051831014754395
476 0.0005177028227195721
477 0.0005168751429789012
478 0.0005161096875212337
479 0.0005156205942885839
480 0.0005149574716064905
481 0.0005144461118572938
482 0.0005138798120204837
483 0.0005133019810796632
484 0.0005127136752146642
485 0.0005122280858080473
486 0.0005117103586276733
487 0.00051106666651734
488 0.0005104987068113382
489 0.0005098350526913234
490 0.0005091953247720255
491 0.000508636736863624
492 0.000508071783208979
493 0.000507524226356664
494 0.0005068938466191452
495 0.0005062870133266286
496 0.0005057538223420139
497 0.0005051689351344713
498 0.0005045898610714262
499 0.0005038959637131677
500 0.0005034363492752649
501 0.0005028336740837607
502 0.000502432810598171
503 0.0005016875541605027
504 0.0005012297588799692
505 0.0005005442221107276
506 0.000499992522628251
507 0.0004994088609637664
508 0.0004989731284499401
509 0.0004985202477548754
510 0.0004978363231816127
511 0.000497353409272026
512 0.0004968118503886146
513 0.0004963096244690702
514 0.0004957127290892088
515 0.0004951350776078174
516 0.0004945185977246245
517 0.0004940585027611488
518 0.0004934391827326939
519 0.0004929466377167658
520 0.0004925546383778282
521 0.0004918650851184346
522 0.0004913627229783364
523 0.0004908606802564206
524 0.0004904155108703772
525 0.0004898989213247891
526 0.0004893700049892789
527 0.0004887552667369634
528 0.0004882324355795779
529 0.0004877150996302966
530 0.0004871526617128735
531 0.0004865809897551928
532 0.00048618178410499244
533 0.00048573113594111095
534 0.0004851780846148076
535 0.00048463002984601796
536 0.0004840769020064589
537 0.00048342771754219263
538 0.00048293715628757556
539 0.0004824473232960951
540 0.0004819413726309236
541 0.0004813463816726889
542 0.00048088541162875665
543 0.0004804151745459027
544 0.000479897330255672
545 0.0004794444786300113
546 0.00047892847765530555
547 0.00047856294656155746
548 0.00047803728038421336
549 0.0004775276410608472
550 0.0004770621412759
551 0.0004764975180592314
552 0.0004759759961450419
553 0.0004755404852455656
554 0.0004751533691637215
555 0.0004745541284705427
556 0.000473943521296447
557 0.0004735183094171299
558 0.0004729794023882043
559 0.00047246431920438284
560 0.0004719695061436126
561 0.0004714709640300662
562 0.0004708868754075223
563 0.0004704206217012452
564 0.00046997962771249367
565 0.00046952108409635703
566 0.00046902845105797273
567 0.00046858676500954476
568 0.00046817672830932203
569 0.00046771641375796205
570 0.0004671483989371061
571 0.0004667077160876314
572 0.00046601419973576363
573 0.0004656075857341352
574 0.00046508544717001213
575 0.0004645769048331178
576 0.0004641030021439186
577 0.00046373807546178715
578 0.0004632609264886801
579 0.00046288164800569506
580 0.0004623306451947457
581 0.0004620146614604422
582 0.00046152494819653555
583 0.0004611311946559206
584 0.0004605346300330907
585 0.0004600980709824171
586 0.0004596649026721379
587 0.0004592801853963669
588 0.0004587032635514776
589 0.00045823677807685365
590 0.00045792770608834817
591 0.00045739489400865006
592 0.0004569974066056962
593 0.0004564739462585562
594 0.00045617575277076604
595 0.00045575803916327853
596 0.0004552748550510799
597 0.0004548257787273165
598 0.00045426691719141564
599 0.00045383838643471764
600 0.0004534424046899252
601 0.00045297723181234457
602 0.0004525818679545145
603 0.00045217744764407996
604 0.00045175441942628744
605 0.00045124084021536955
606 0.00045080571171987285
607 0.0004503783791717838
608 0.00044992050802253417
609 0.0004494646634820035
610 0.00044918917161169714
611 0.00044873932833419325
612 0.00044837667055503495
613 0.0004479542458934336
614 0.0004474612833263861
615 0.00044706970489391534
616 0.00044655735221477795
617 0.00044617416851899485
618 0.00044579220029790904
619 0.0004453310849565627
620 0.00044492469614754203
621 0.00044448526755257135
622 0.00044396497833899346
623 0.0004435758269030411
624 0.00044314005979197293
625 0.0004428063121133544
626 0.00044231940919477517
627 0.0004418884547694571
628 0.00044154147294798464
629 0.00044118190096693833
630 0.0004407068463399585
631 0.000440224484963869
632 0.0004398611594093287
633 0.00043955641815173624
634 0.0004390603501302371
635 0.00043858428194248493
636 0.00043815571515178726
637 0.00043778348479607527
638 0.0004374100838996988
639 0.00043697973180025407
640 0.0004364548546163174
641 0.00043610868692031896
642 0.0004356434318650017
643 0.00043524723681294354
644 0.0004349057476498792
645 0.00043457665575382705
646 0.0004341708583078557
647 0.0004336994947784973
648 0.00043326565633876904
649 0.00043296528410914317
650 0.0004325516023016932
651 0.0004320246249776881
652 0.0004315956993556202
653 0.00043126477505331395
654 0.0004309209953585054
655 0.0004305239584606415
656 0.00043018331259593085
657 0.00042976617245064306
658 0.0004293580176346173
659 0.0004289827514567524
660 0.0004285949765586232
661 0.00042818693750182237
662 0.00042784636680795295
663 0.00042741109951482893
664 0.00042703587562664826
665 0.00042663185688521785
666 0.0004262323062485615
667 0.00042580378705772
668 0.00042546483465153665
669 0.0004251112269394813
670 0.0004247962559169376
671 0.00042439160587293525
672 0.00042397567772866723
673 0.00042368450125166546
674 0.00042320636807718356
675 0.0004228491610397902
676 0.0004225289620830061
677 0.00042207232621048127
678 0.0004217174541860903
679 0.00042127290424041165
680 0.00042096496485174897
681 0.00042057517796193335
682 0.00042019381209021584
683 0.00041986978093119895
684 0.00041953839166463026
685 0.00041906966891688374
686 0.00041864596474667956
687 0.00041835450388524187
688 0.0004179222806486004
689 0.00041752959995820934
690 0.00041719090586855016
691 0.0004167225281232466
692 0.0004163675118813216
693 0.0004159922936458871
694 0.0004156489888491783
695 0.0004152715534167401
696 0.0004150361141449919
697 0.0004146296996365699
698 0.0004142848811659849
699 0.0004138671532154062
700 0.00041346049784896766
701 0.0004130975577015706
702 0.0004128142276613557
703 0.0004124600956848123
704 0.00041217638216424105
705 0.00041176038319732847
706 0.00041142153556795964
707 0.00041103715131793995
708 0.00041055597552541696
709 0.00041030540816643237
710 0.0004100336430138066
711 0.0004096202995919847
712 0.0004092326901733004
713 0.0004089783029060814
714 0.0004085749120425022
715 0.0004082698390762915
716 0.0004078983517208258
717 0.00040755009681743554
718 0.00040717273565447605
719 0.00040688081579717936
720 0.00040655029174232717
721 0.00040610619315260274
722 0.00040574880849119933
723 0.0004054743600378917
724 0.00040502787131703883
725 0.00040467249820967606
726 0.0004043339645353923
727 0.0004039464565254789
728 0.0004036721562667353
729 0.0004032937144794541
730 0.0004028912759798131
731 0.00040260850842823093
732 0.0004022867921858216
733 0.00040193630875448425
734 0.000401588928607437
735 0.0004012749868496513
736 0.00040090216564566067
737 0.0004005631844210488
738 0.0004003180312593492
739 0.0003998760983920326
740 0.00039948107344701977
741 0.0003991346522498039
742 0.0003988605784425377
743 0.0003985404629200367
744 0.0003981764958753573
745 0.00039786120470535185
746 0.000397512692379155
747 0.0003971950164647446
748 0.00039676592491806915
749 0.00039648476001837295
750 0.00039619763549482
751 0.000395842694283159
752 0.00039552683925212824
753 0.0003951053504097454
754 0.00039477028054009464
755 0.00039452656587053107
756 0.00039422702227663716
757 0.00039389175571462375
758 0.00039356033987762343
759 0.000393253320735398
760 0.00039298505920545146
761 0.00039262514410047793
762 0.00039224600603468714
763 0.0003918972367302141
764 0.00039163921732700567
765 0.00039131756514917
766 0.0003909912040778073
767 0.0003906016950644574
768 0.0003902792092474816
769 0.0003900137714696772
770 0.0003896889087805815
771 0.0003893443839974301
772 0.00038895173180946704
773 0.0003886938771117699
774 0.00038842436303236064
775 0.0003881059071879234
776 0.0003877411980632563
777 0.00038740706766114154
778 0.00038705253996218345
779 0.0003867363736326878
780 0.00038645202607602726
781 0.0003860918312949783
782 0.00038578531479115406
783 0.0003853226295716179
784 0.00038510738306079834
785 0.00038480538590237174
786 0.00038448631121036457
787 0.0003842321417085407
788 0.0003839147007473721
789 0.00038358764892975993
790 0.00038327060321178386
791 0.00038301329011193873
792 0.0003827468643582675
793 0.0003824349687811054
794 0.0003820747263924481
795 0.00038182982252324296
796 0.00038156779957714833
797 0.0003812843109569769
798 0.00038101323637214785
799 0.0003806591384422505
800 0.0003803722033340613
801 0.00037996626118789404
802 0.00037970050141997354
803 0.00037936789293222754
804 0.0003790338263249949
805 0.0003787614073912816
806 0.00037842627436201207
807 0.0003780939783316387
808 0.0003778098965147557
809 0.00037747669632767316
810 0.0003771639632024406
811 0.00037693174926006686
812 0.0003766004536852169
813 0.0003763060995887693
814 0.0003759508846499088
815 0.0003756719503471046
816 0.0003753846833390328
817 0.0003749953189873978
818 0.00037470378727791863
819 0.00037439869555737273
820 0.00037410278542239505
821 0.0003737821063672247
822 0.00037347417734942637
823 0.00037320301631947085
824 0.00037291291582514975
825 0.00037262241754447856
826 0.00037240179291715876
827 0.00037205270197410796
828 0.0003717981451293375
829 0.00037153612727125
830 0.0003711944876777676
831 0.0003708265301101968
832 0.0003705633785505772
833 0.0003702235994420483
834 0.0003699628840948491
835 0.0003696782917879967
836 0.0003694259033627122
837 0.00036919525367400515
838 0.00036888402475595986
839 0.0003685781982884991
840 0.0003682883913443494
841 0.0003679387500705087
842 0.0003677062848747291
843 0.0003674541324112566
844 0.0003671956296391579
845 0.0003668710824964068
846 0.00036655782360361494
847 0.00036631862408380625
848 0.00036601777508467505
849 0.0003657075512060709
850 0.0003654263775017919
851 0.0003651564746970552
852 0.0003648544756946413
853 0.0003645649845014469
854 0.0003642949018296195
855 0.00036400770615914593
856 0.0003637099434375114
857 0.0003634416544251202
858 0.00036313801408001536
859 0.00036281038661818384
860 0.0003624418754013323
861 0.00036221333864677665
862 0.0003619821596952207
863 0.00036163880027905923
864 0.0003614591766442564
865 0.00036117979157394956
866 0.0003609434347676803
867 0.000360601007643804
868 0.0003603431216037224
869 0.00036009445546153154
870 0.00035974072161362177
871 0.00035942138516789916
872 0.00035915447762457155
873 0.00035896441327387516
874 0.00035870486512101215
875 0.00035845793912919885
876 0.00035815723913084534
877 0.000357787480031305
878 0.00035754486444464966
879 0.00035733224531804255
880 0.00035700948508990345
881 0.0003567827105339447
882 0.00035647271274655284
883 0.00035622256738018895
884 0.00035591405106699117
885 0.00035573709174806207
886 0.0003553076760758824
887 0.0003550853396839043
888 0.00035486366891654885
889 0.0003546117061362792
890 0.00035431220628200923
891 0.0003540385254135907
892 0.00035369938205559074
893 0.00035345101104559533
894 0.00035315695289457095
895 0.00035294444082405695
896 0.000352692454350123
897 0.00035238190448171156
898 0.0003521284438100519
899 0.0003518982749812414
900 0.00035154857931219005
901 0.000351270105135167
902 0.0003510494523293813
903 0.0003507431971494452
904 0.0003505128185530411
905 0.00035025273697955286
906 0.0003499767978732547
907 0.00034969620781029337
908 0.00034950154671044986
909 0.0003491479140087026
910 0.0003489437086397145
911 0.0003486789394525854
912 0.00034844182257449605
913 0.00034819872829768044
914 0.00034785766802474145
915 0.0003476343327050809
916 0.0003473565986545391
917 0.0003470470128908359
918 0.00034680697724865636
919 0.0003465658980445394
920 0.0003462977714762938
921 0.00034605099451881803
922 0.000345768844172991
923 0.00034546711274990584
924 0.0003452097336591708
925 0.00034498719196188204
926 0.00034473101519550607
927 0.0003444772227469355
928 0.0003442333980650856
929 0.0003439886411583478
930 0.0003437449496359481
931 0.00034353068285162294
932 0.0003432559596359817
933 0.0003429862191605171
934 0.00034268834956292256
935 0.0003424442875153764
936 0.00034215660354230303
937 0.00034193088022931126
938 0.0003416347900305816
939 0.00034143578018777654
940 0.000341158317969241
941 0.00034091326343363833
942 0.0003406567984047479
943 0.0003404498375687714
944 0.0003402218630772515
945 0.00033993104363005787
946 0.0003396465613304797
947 0.0003394407927335459
948 0.0003391902508184416
949 0.0003389683290031936
950 0.0003386809287359151
951 0.00033837534160350305
952 0.0003381193264809815
953 0.00033779689776150713
954 0.0003375663010541137
955 0.0003373128154022196
956 0.0003371154827416309
957 0.0003368704740917444
958 0.0003365912773377732
959 0.00033639412638899763
960 0.0003361433241385763
961 0.0003359047770727731
962 0.00033569058721012404
963 0.0003353784143142057
964 0.0003351217848065353
965 0.00033489286148033015
966 0.0003346827457596416
967 0.00033435117763247333
968 0.00033412419521193146
969 0.00033390495698721776
970 0.0003336661359417803
971 0.00033338728292377635
972 0.00033319636353416096
973 0.0003329534580561072
974 0.0003326605601397824
975 0.0003323730329480126
976 0.00033219486266014775
977 0.0003319901864120677
978 0.0003316530796571793
979 0.000331437731683323
980 0.00033121295997722244
981 0.00033090883360667667
982 0.0003307140124423125
983 0.00033045602907619465
984 0.0003302669980776101
985 0.0003300157019056078
986 0.00032973541011916324
987 0.00032944908874737777
988 0.00032922664819333723
989 0.0003290198090647201
990 0.00032881819774038503
991 0.0003285556373646732
992 0.00032830047936462163
993 0.0003280771041288094
994 0.00032784334299272865
995 0.00032760326533060106
996 0.0003274096331039527
997 0.00032712437068759085
998 0.00032681126453982504
999 0.0003266216862782997
1000 0.0003263249209368478


==> res/singular_values_1000_Ml8-L0.txt <==
x y
1 0.03729123007721398
2 0.02148539148889925
3 0.017695869967699153
4 0.014588549502053447
5 0.01323115550307251
6 0.011775663970186543
7 0.011181134526730125
8 0.010268626511854553
9 0.009651287934986898
10 0.009036234328380879
11 0.008290006812128577
12 0.007885802552256292
13 0.007623161304921392
14 0.007143978298072202
15 0.006721892009246099
16 0.00653098609681486
17 0.006293973400779634
18 0.006101970024213592
19 0.005877208884496869
20 0.005705583648880326
21 0.005479537469714365
22 0.005297098953433348
23 0.005128779121999658
24 0.004952262580499675
25 0.004796575578392415
26 0.004586667462212721
27 0.004389254351278205
28 0.004210568809524135
29 0.004111741341795222
30 0.004039374361093593
31 0.0039490714150764005
32 0.0038502532763382445
33 0.0037808298980143472
34 0.0037055488900570774
35 0.003653047324801353
36 0.003583638996597622
37 0.0035301884449403277
38 0.0034687860849237943
39 0.003404502227825739
40 0.0033290294371059554
41 0.0032774846547677034
42 0.0032111637033946303
43 0.003156558508806972
44 0.0031076290523418793
45 0.0030661383200944656
46 0.0030252523683570696
47 0.0029852079209782994
48 0.002938391924437139
49 0.0029052881226578377
50 0.0028698037138295677
51 0.0028277898429112554
52 0.0027868959186298724
53 0.002748837601947126
54 0.002719055162365389
55 0.002689638715245937
56 0.0026586535464376572
57 0.0026293658777751068
58 0.0025950435297956392
59 0.0025692568019630027
60 0.002537079956867506
61 0.0025116828641907744
62 0.0024806959207164547
63 0.0024538932728071306
64 0.0024296409520468284
65 0.002405985535642907
66 0.0023665476402855517
67 0.0023416847043119366
68 0.0023228207118343074
69 0.0023078532206121244
70 0.0022872840385673734
71 0.00226205659307547
72 0.002237933345622993
73 0.002221149841789506
74 0.0022015756001420314
75 0.0021776473334110986
76 0.0021539482943150417
77 0.002138309897744763
78 0.002121985623418595
79 0.0021025916772022825
80 0.0020851823754374785
81 0.002064685429433134
82 0.002046438083134136
83 0.002027523566864634
84 0.0020056179900402233
85 0.0019881746874944304
86 0.0019711546511392035
87 0.0019503500673419987
88 0.001936462867693426
89 0.0019187578717288244
90 0.0019029648573490258
91 0.0018876347606645474
92 0.0018706492021295965
93 0.0018587933636051621
94 0.0018397791549519306
95 0.0018254510384744756
96 0.0018105132994002853
97 0.0017975706085986752
98 0.0017861483347976694
99 0.001774463225928275
100 0.001759887744453743
101 0.0017465433291030139
102 0.0017358692323442607
103 0.0017215443775665331
104 0.0017108210328716374
105 0.0016975139807078354
106 0.0016881668821145549
107 0.0016798327795321498
108 0.0016646438277785685
109 0.0016487735307885376
110 0.0016388167266992298
111 0.00162955051972084
112 0.0016174575588828104
113 0.0016061525446430692
114 0.001594429468432514
115 0.0015800352005882156
116 0.0015687591964657444
117 0.0015569125143526177
118 0.0015446826089547691
119 0.001532980523583647
120 0.0015233177453944247
121 0.0015111697788787026
122 0.001503262445348185
123 0.0014903623971660777
124 0.0014818192447690927
125 0.0014701844190073631
126 0.0014590253524294483
127 0.0014514887884313485
128 0.001442831074746098
129 0.0014330258473457017
130 0.0014263849425890111
131 0.0014162183373765686
132 0.0014065026154487213
133 0.0014011821754190037
134 0.0013916811835423836
135 0.0013824413684558547
136 0.0013735622460587086
137 0.001366807457821368
138 0.0013604637822324998
139 0.0013527618513782531
140 0.0013431617219805917
141 0.0013360250481133553
142 0.0013290042990177326
143 0.0013208708730077603
144 0.0013129271006404543
145 0.0013061888162985368
146 0.0012982030776853076
147 0.0012895485642424734
148 0.0012825980818339776
149 0.0012752398867143429
150 0.001268569658289035
151 0.0012600272224271394
152 0.0012514674868771265
153 0.0012454991175942034
154 0.0012396519021834458
155 0.0012323033081491892
156 0.001225640421903462
157 0.001220936083047906
158 0.0012146679676098876
159 0.0012082076883230127
160 0.001203683472049906
161 0.0011977825152855136
162 0.0011913554183440717
163 0.0011857559025395012
164 0.0011801308469348959
165 0.0011732831181558486
166 0.0011666370731065038
167 0.0011622602472391309
168 0.0011570730180383334
169 0.0011506245505253463
170 0.0011452051100748618
171 0.0011393686037775629
172 0.0011341104167817283
173 0.0011279185842573564
174 0.001123175177798139
175 0.0011178302142087937
176 0.0011126174852931863
177 0.0011083838875133004
178 0.0011028189926632524
179 0.0010985314671828601
180 0.0010933528117408966
181 0.001088821251922029
182 0.0010836871078903363
183 0.0010795139656591278
184 0.0010736015829970712
185 0.0010688546134021279
186 0.0010650882761039891
187 0.0010602818968815902
188 0.0010566346050715175
189 0.0010501883917569297
190 0.001046084536652927
191 0.00104021282938072
192 0.0010350286788370767
193 0.0010303191404458548
194 0.0010276150147880826
195 0.001022896014009962
196 0.0010187722182267215
197 0.0010140579026461983
198 0.0010083309023055922
199 0.0010045349602743642
200 0.000999377324799032
201 0.00099477670004156
202 0.0009905895821514202
203 0.0009862898445047066
204 0.0009831022892627958
205 0.0009794642457256933
206 0.0009755988263826806
207 0.0009709965016932606
208 0.0009676198607581595
209 0.0009638261457358516
210 0.0009589767896487007
211 0.0009556093923247492
212 0.0009518542627100789
213 0.0009477720539708844
214 0.0009429804236973667
215 0.0009388778084523576
216 0.0009351118373224305
217 0.0009318544073978056
218 0.0009284261423696792
219 0.0009243229175866847
220 0.000921683593684418
221 0.0009175075881484024
222 0.0009135280210701465
223 0.0009104954437744651
224 0.0009070812491064316
225 0.000902160224960238
226 0.0008993557575364081
227 0.0008950574466346117
228 0.0008911191008252796
229 0.0008881451275337264
230 0.0008856893064610136
231 0.0008817651849382309
232 0.0008786161325373929
233 0.0008754552967855744
234 0.0008725629463471671
235 0.0008692944724536822
236 0.0008661215908117769
237 0.0008637997561450148
238 0.000860621354714261
239 0.000856696716862614
240 0.0008529720283010809
241 0.0008506380142296989
242 0.0008464611101815532
243 0.0008436150817494591
244 0.0008406106734152136
245 0.0008377932526571314
246 0.0008351594251883959
247 0.0008310612812801487
248 0.0008281679807354166
249 0.0008249125953142266
250 0.0008220535411082948
251 0.0008186827087991006
252 0.0008161387223359864
253 0.0008131278962952422
254 0.0008102641124383813
255 0.0008074489005012979
256 0.0008041775695957155
257 0.0008005438494193924
258 0.0007982339358682379
259 0.0007958825362793848
260 0.0007926085657839627
261 0.0007891033601340844
262 0.0007863894138549838
263 0.0007834209988768613
264 0.0007804795229654145
265 0.0007774958238316007
266 0.0007746461379170896
267 0.0007714220316831594
268 0.0007691980252300291
269 0.0007663602917898433
270 0.0007636684815089833
271 0.0007607756132231556
272 0.0007581002735402388
273 0.0007551149386020419
274 0.0007518579024974782
275 0.0007493698129377144
276 0.0007467238121482676
277 0.000744159333089554
278 0.0007422134087381932
279 0.0007397250315732305
280 0.0007374558524272283
281 0.0007352978519755096
282 0.0007327495543724253
283 0.0007305863650353611
284 0.0007283915518246371
285 0.0007260275059782407
286 0.0007238608595421994
287 0.0007212296739957843
288 0.0007186228992330342
289 0.0007164108365958954
290 0.0007142671346386986
291 0.0007119624428103298
292 0.0007095249846866271
293 0.0007072127602405382
294 0.0007044083309955385
295 0.0007024121994507996
296 0.0007002560798552406
297 0.0006985683269021371
298 0.0006961807592207857
299 0.0006936019186079816
300 0.0006913032241312242
301 0.0006893132908264785
302 0.0006869750598239021
303 0.000684904056615195
304 0.0006826271056529044
305 0.0006804884526975583
306 0.0006777168156542089
307 0.0006754708726970395
308 0.00067363414295896
309 0.0006710219732053588
310 0.0006688686897248461
311 0.0006671307636335787
312 0.0006653946310592223
313 0.0006635259057882604
314 0.0006616077725048752
315 0.0006599165397932581
316 0.0006575173399293127
317 0.0006555196016271673
318 0.0006533879636534358
319 0.0006514255925709207
320 0.000649663830187667
321 0.0006479079775400758
322 0.0006461895613275573
323 0.000643790760855649
324 0.0006414119014630835
325 0.0006399371103983796
326 0.0006383724256877421
327 0.000636629245249952
328 0.0006345908611700265
329 0.0006326444841676062
330 0.0006307700933180862
331 0.0006291235042652527
332 0.0006271601125967574
333 0.0006247364278177325
334 0.0006229379722455129
335 0.0006215178619581195
336 0.0006196563300087497
337 0.0006175881704886491
338 0.000615568126347962
339 0.0006134290653629005
340 0.00061189183587305
341 0.0006098974056741832
342 0.0006083760965290444
343 0.0006065523988935145
344 0.0006049110887175452
345 0.0006032072444381524
346 0.000601457635074145
347 0.0005999713900172073
348 0.0005983479978283557
349 0.0005962062403631236
350 0.0005941458065671111
351 0.0005929905975924974
352 0.0005913470590736479
353 0.0005894487809895223
354 0.0005876803916908607
355 0.0005859901747937463
356 0.0005843836382566305
357 0.0005827345009390493
358 0.000580987349179216
359 0.0005791553606059681
360 0.0005776651965248459
361 0.0005761829113255245
362 0.0005743481938958783
363 0.0005726677703448499
364 0.0005709499805306109
365 0.0005690846994156184
366 0.0005681122894613661
367 0.0005661779798842269
368 0.0005648830765590089
369 0.0005634436042718371
370 0.0005615307734100084
371 0.000560310335338524
372 0.000558512452561375
373 0.0005570338804208841
374 0.0005551329018614403
375 0.000553860143179214
376 0.000551943583705249
377 0.0005503742839761555
378 0.0005490345774660254
379 0.0005475398219281322
380 0.0005461497526465499
381 0.0005446478897783911
382 0.0005432903209909732
383 0.0005419820471005377
384 0.0005399920712560736
385 0.0005387944248549636
386 0.0005371743106319024
387 0.0005360115473048889
388 0.0005347020225209725
389 0.0005333017596526494
390 0.0005317816198675554
391 0.0005301376921912649
392 0.0005292717265995252
393 0.0005276637224014216
394 0.000526175997422816
395 0.0005244848330578355
396 0.0005231540910994787
397 0.0005217802080794878
398 0.0005204739771354138
399 0.0005192772053860788
400 0.0005176555443266192
401 0.0005164213346775016
402 0.0005149498519737863
403 0.0005136432939241326
404 0.0005121666108081314
405 0.00051037246832519
406 0.0005090460888618583
407 0.000507731293292629
408 0.00050634338984946
409 0.0005051377860697066
410 0.0005038554059353077
411 0.0005027099458143798
412 0.0005013077487082001
413 0.0004998074276889164
414 0.0004987247959567729
415 0.0004973307525176316
416 0.0004962768344966932
417 0.000494773605586334
418 0.0004933711948675749
419 0.0004921010717740364
420 0.0004909537670572925
421 0.0004896812244105568
422 0.0004885355381529277
423 0.0004872608751964222
424 0.00048609054262555295
425 0.0004849302942477027
426 0.00048363277806988246
427 0.00048239551907831174
428 0.0004812764733788626
429 0.00047946431421243014
430 0.0004786239186137714
431 0.00047759613037596057
432 0.0004761008920775689
433 0.0004750334656635052
434 0.00047395592468752
435 0.000472630074771337
436 0.00047126413453053867
437 0.0004704051587694409
438 0.00046923648079987647
439 0.00046818456381685135
440 0.00046699432747206166
441 0.0004657277702631095
442 0.0004646202903684223
443 0.0004634602313314894
444 0.00046245820429757767
445 0.0004611407543060003
446 0.00046004333185558185
447 0.00045902039888832106
448 0.0004580512849240135
449 0.000457026861063115
450 0.0004557486910743143
451 0.00045427968333372715
452 0.0004531794205606649
453 0.0004519235268130202
454 0.00045085842730523677
455 0.0004495195435355896
456 0.00044838000003866114
457 0.00044734929632020344
458 0.00044643581806844346
459 0.0004454764117578781
460 0.00044435367316314754
461 0.00044317072952763714
462 0.0004421719171860044
463 0.0004409072507941399
464 0.0004400346921774747
465 0.00043873074719886763
466 0.00043788724817136413
467 0.00043675866521460766
468 0.0004355927026726487
469 0.00043460580576214615
470 0.00043361170280227523
471 0.00043235390825872166
472 0.000431340385599907
473 0.0004304096198355202
474 0.0004295137533913492
475 0.0004283627711331594
476 0.00042754837129528345
477 0.0004264032565921945
478 0.00042560514750834095
479 0.00042457225058235897
480 0.0004236868695519117
481 0.00042257720256457627
482 0.0004215405978221027
483 0.0004206897548089454
484 0.0004196054828967543
485 0.00041876663760871127
486 0.00041806854765048633
487 0.0004170370978059144
488 0.00041599014084949703
489 0.00041502242554695144
490 0.0004140346907478548
491 0.00041331363523474974
492 0.00041236685721129023
493 0.00041142087589777723
494 0.0004105667163897424
495 0.00040936375696184855
496 0.00040847119087336696
497 0.0004076715285803897
498 0.0004066880118628084
499 0.0004059168250504126
500 0.00040471005656706664
501 0.0004038242947733767
502 0.00040289355082927545
503 0.0004019866004769339
504 0.00040135847752360555
505 0.00040052919121475134
506 0.0003996133661724989
507 0.0003987878781142173
508 0.000397763335208022
509 0.00039680935989042245
510 0.00039601465758151195
511 0.0003950183139152225
512 0.0003943475997764934
513 0.000393486236080716
514 0.0003925622837406717
515 0.00039163891504003206
516 0.0003906723722989132
517 0.0003896866246882841
518 0.00038884934949292573
519 0.00038816607309301353
520 0.0003874604593311092
521 0.0003866306741282644
522 0.00038580006237346793
523 0.0003848545737899581
524 0.000383899101114256
525 0.0003829026999894611
526 0.0003820836210082049
527 0.00038108735795184075
528 0.0003804272424695222
529 0.00037949411842795806
530 0.0003787198692769991
531 0.00037766531506996253
532 0.00037687782512477695
533 0.0003759037357760103
534 0.00037520754882705185
535 0.00037435418480683897
536 0.0003732784256473922
537 0.00037240441525694304
538 0.0003717130526738252
539 0.0003712092477853169
540 0.0003703217095801522
541 0.00036941109459285605
542 0.00036874121988180825
543 0.0003677912068865274
544 0.0003670243862205748
545 0.0003660480267106847
546 0.0003653348969784228
547 0.0003644188523323376
548 0.00036365786888410863
549 0.00036282144603090474
550 0.0003620288583869521
551 0.0003614287754451994
552 0.0003609090573151529
553 0.0003601299758413026
554 0.00035922834934848955
555 0.00035841350934888666
556 0.0003574979352656782
557 0.0003566211781683291
558 0.0003557197361304983
559 0.00035503398495358683
560 0.000354253598041485
561 0.00035338566610424214
562 0.0003526404895587483
563 0.00035181283902569957
564 0.0003509653483590057
565 0.00035034133598172036
566 0.00034961908072182274
567 0.0003489236325928258
568 0.00034811858995912535
569 0.00034733572971372363
570 0.0003466247183167047
571 0.00034581148031915404
572 0.000344968227722654
573 0.0003441868019747559
574 0.00034339270427727596
575 0.0003427758911902813
576 0.00034207367282760676
577 0.00034113332281200003
578 0.00034067022856652227
579 0.0003400080462368656
580 0.00033916072073864685
581 0.00033850569346302904
582 0.0003375541603027149
583 0.0003369156357656642
584 0.0003361731461419839
585 0.0003355401664407821
586 0.00033495652554311865
587 0.00033421215471655767
588 0.00033356713054095207
589 0.0003327624360598087
590 0.000331961575273601
591 0.00033122132713396524
592 0.00033050787777536814
593 0.0003299248994432553
594 0.0003291754762414109
595 0.00032838997996045827
596 0.0003277373902874366
597 0.0003269901682165864
598 0.00032632232387346975
599 0.00032560969661162676
600 0.0003249716400896831
601 0.0003241732137327125
602 0.00032348236434777395
603 0.00032275767877780747
604 0.0003221184859536461
605 0.0003213627720518132
606 0.00032070279692739465
607 0.00032011923405059325
608 0.0003196137357278633
609 0.00031889213226635356
610 0.00031808767570122283
611 0.00031735187538304866
612 0.0003166251082421684
613 0.0003160683842698784
614 0.0003152968422597882
615 0.00031465972228699195
616 0.00031419660372789107
617 0.00031344773843069854
618 0.0003127773891215923
619 0.00031196264035960843
620 0.00031137973359541155
621 0.0003105515980923128
622 0.00030999076575618015
623 0.0003093002426563463
624 0.00030860408136824426
625 0.0003077292107266602
626 0.0003071349968955342
627 0.0003065224667352085
628 0.00030591614381563425
629 0.0003052649493136116
630 0.00030469097233671764
631 0.00030405511747718316
632 0.00030334169731002574
633 0.00030283315723877486
634 0.00030228364762848353
635 0.0003016152231557591
636 0.0003010732278535408
637 0.0003003560576877581
638 0.00029968874708075365
639 0.0002987928281850007
640 0.0002982332684157873
641 0.0002975040886970077
642 0.0002969107506619067
643 0.00029638302771091
644 0.00029575710659939886
645 0.0002950419990019657
646 0.00029459054937993516
647 0.0002938370990758851
648 0.0002932852431060732
649 0.0002927266684241816
650 0.0002919109603156811
651 0.0002912285956968471
652 0.00029068234871597
653 0.0002900949853238951
654 0.00028960305306392563
655 0.0002889725572726222
656 0.0002882145314922375
657 0.0002875303586409939
658 0.00028703587850004733
659 0.0002863768442858784
660 0.0002855895746218296
661 0.0002850706479693069
662 0.00028450781878287123
663 0.00028387535318617735
664 0.00028346866840965785
665 0.0002828193574467162
666 0.0002821760979016963
667 0.0002815832530467766
668 0.0002809832036003497
669 0.00028040161397444914
670 0.0002797704329224408
671 0.0002789685738314742
672 0.00027853031720533717
673 0.00027804185541472823
674 0.0002775176438883216
675 0.0002768767169193414
676 0.0002762276455734473
677 0.0002755901571978698
678 0.0002752241093372278
679 0.00027462082670990853
680 0.00027414196442127856
681 0.00027348442141588217
682 0.00027282160983344353
683 0.00027216940369200604
684 0.0002715760791506045
685 0.000271040412875136
686 0.0002703383937304982
687 0.0002697979471886778
688 0.0002690183586815809
689 0.00026860889990458844
690 0.000268160730886695
691 0.00026764641794310316
692 0.00026697479224897417
693 0.00026645718112605627
694 0.0002659825464971758
695 0.00026543215820252754
696 0.00026482637506928093
697 0.0002641636650666373
698 0.0002635487204695517
699 0.000263092666567346
700 0.0002624098358684028
701 0.00026180390748772257
702 0.00026128187989871404
703 0.0002607741691091905
704 0.00026015539626637825
705 0.0002596205381567383
706 0.0002590906250985976
707 0.0002584181262257999
708 0.0002579896953271578
709 0.0002573819982245777
710 0.00025680377878862864
711 0.00025638057515676505
712 0.00025569014999031974
713 0.00025505817005481995
714 0.00025454022558455785
715 0.00025398775949289106
716 0.00025359807204070945
717 0.0002529119580815972
718 0.00025241237551191506
719 0.00025185709009196484
720 0.0002514519615755433
721 0.00025086340272102974
722 0.0002502530168501934
723 0.00024982271553935836
724 0.00024930038593009917
725 0.0002487500788629022
726 0.00024805926810287407
727 0.0002476307981269193
728 0.00024705845862685354
729 0.000246565841809316
730 0.0002460239829430456
731 0.0002454905685197834
732 0.0002449582242769962
733 0.0002445217340645778
734 0.0002438462888840386
735 0.00024334454078411624
736 0.00024278934263629817
737 0.00024224128523621364
738 0.00024167994787784773
739 0.0002411830395199557
740 0.0002407232155251515
741 0.00024019860137879055
742 0.00023983606606401979
743 0.00023921706073384293
744 0.00023871529297004663
745 0.00023812042195470276
746 0.0002374807807227822
747 0.0002369704329858231
748 0.00023663722689601867
749 0.00023596451994234948
750 0.00023543768997806285
751 0.00023493364706611306
752 0.00023446158572204746
753 0.00023411468774779776
754 0.00023351726336236423
755 0.00023305948672089986
756 0.0002325396317628959
757 0.0002319750402238067
758 0.00023151988508910885
759 0.00023099239009020372
760 0.000230561127539075
761 0.00022995534081252778
762 0.00022954901170779197
763 0.00022906550593835198
764 0.000228533747301142
765 0.0002279708013170995
766 0.00022755149494845225
767 0.00022695836224123812
768 0.0002265650187311312
769 0.00022622455618011316
770 0.0002255246432319022
771 0.00022508130087949677
772 0.00022441515721642412
773 0.00022401090807804388
774 0.00022361352995015554
775 0.00022310254661519254
776 0.00022260463969298806
777 0.00022219467738759908
778 0.00022175757214975945
779 0.00022117060269942452
780 0.00022065939502862123
781 0.00022023472356850143
782 0.00021969830329928762
783 0.00021935833695154055
784 0.0002189196873531744
785 0.00021838286992597195
786 0.00021777666623918183
787 0.00021741833329477832
788 0.0002169404511832842
789 0.00021634830940037267
790 0.00021580024550278234
791 0.00021530171553770593
792 0.0002149389950713582
793 0.0002143577511742178
794 0.0002140662658825445
795 0.0002136353303348373
796 0.0002132510055338106
797 0.00021268260138074995
798 0.00021219130236740076
799 0.00021174750875454368
800 0.0002113376853092744
801 0.0002108177106431492
802 0.00021035873775406547
803 0.00020998671929611267
804 0.0002095942342949487
805 0.00020914633437681037
806 0.00020874087859059634
807 0.00020824287898526923
808 0.00020782496029832017
809 0.00020737373435917293
810 0.000206809766209265
811 0.00020630797917216363
812 0.00020594468423444802
813 0.00020551760773709562
814 0.00020506036408503804
815 0.00020465170376134434
816 0.00020424101734076825
817 0.0002038824080217364
818 0.00020338736549603879
819 0.00020305215506815282
820 0.00020254950852403695
821 0.00020201903477924782
822 0.00020162289561530925
823 0.00020121108855314599
824 0.00020058127755699957
825 0.00020015896411516246
826 0.0001997633280858846
827 0.00019939614972672487
828 0.00019896721858504452
829 0.00019849893356875447
830 0.00019796648218726253
831 0.0001976210660338623
832 0.0001972178643110218
833 0.00019682961158563986
834 0.00019625970705015901
835 0.00019582873721590345
836 0.0001953862218587014
837 0.00019489217324534128
838 0.00019463537035374672
839 0.00019423580614144688
840 0.00019388764189691294
841 0.00019329119775467521
842 0.0001929331016827805
843 0.00019248502891810142
844 0.00019208102932075912
845 0.00019171897302124917
846 0.00019133030533734718
847 0.00019093088461830395
848 0.0001906494619848805
849 0.00019009344459572453
850 0.00018974338773226278
851 0.00018927220201856904
852 0.00018882346584605305
853 0.00018844655128877986
854 0.0001880043311247854
855 0.00018748070475074663
856 0.00018703121504019655
857 0.00018656196755337384
858 0.00018611481924264662
859 0.00018577390911147907
860 0.0001853332918027478
861 0.00018490464624866383
862 0.00018450324135385352
863 0.00018412433369772036
864 0.000183706812587263
865 0.00018332214526190911
866 0.00018288505119880234
867 0.00018246260810097814
868 0.00018205589680588547
869 0.00018168088803177147
870 0.00018133497670731166
871 0.00018100641281886765
872 0.00018069286900621913
873 0.00018020499512678184
874 0.00017979638203578744
875 0.00017937229911295214
876 0.00017894016459161496
877 0.00017855019114283778
878 0.00017823971600349834
879 0.00017777250301702057
880 0.00017738437901971795
881 0.0001770477945426293
882 0.0001766033327752665
883 0.000176258499216881
884 0.00017586099175551296
885 0.00017542701715597708
886 0.00017507805829620175
887 0.0001747449749914167
888 0.00017428379863024948
889 0.0001739299092283996
890 0.000173556721527735
891 0.00017314695109896792
892 0.00017270108924760758
893 0.0001723060075707676
894 0.00017201830345669133
895 0.0001715402747009755
896 0.00017106262925444346
897 0.00017067669408967363
898 0.0001703501686694863
899 0.00016993491114204756
900 0.00016951501795767681
901 0.00016912988735594297
902 0.00016877787714078958
903 0.00016827205505817383
904 0.00016795887570851266
905 0.00016760106051029949
906 0.00016727835592455213
907 0.00016670549314741668
908 0.0001664062375893272
909 0.00016598765028268752
910 0.000165688218371709
911 0.00016528792119895267
912 0.00016490871627789614
913 0.00016455677355852713
914 0.00016410269962697211
915 0.00016375137257218132
916 0.0001633973758177576
917 0.00016307198804889824
918 0.00016262350556574682
919 0.00016227729893594347
920 0.00016195350911038593
921 0.00016161391051865726
922 0.00016112014230846463
923 0.00016082469803499995
924 0.00016040339126407365
925 0.00015998809442642088
926 0.00015967641401525183
927 0.00015921637564741533
928 0.0001588485306911345
929 0.00015845426071326972
930 0.0001581456535656841
931 0.0001577116153177802
932 0.0001573535165687404
933 0.00015695979155732714
934 0.00015666666493049057
935 0.00015626811500338666
936 0.000155914381946849
937 0.0001555852397783231
938 0.00015526028451522456
939 0.00015499168184101
940 0.0001545506769606772
941 0.00015406263045600533
942 0.00015368723467817355
943 0.00015334160421694878
944 0.00015291655821273085
945 0.00015250918410806568
946 0.00015209783028972195
947 0.00015174248395525696
948 0.00015137232041126353
949 0.000150970165162875
950 0.00015059793101966366
951 0.00015019143333401698
952 0.00014989815648332885
953 0.00014960312428781894
954 0.00014927707710648744
955 0.0001489445556625275
956 0.0001486587962324976
957 0.00014832022791444913
958 0.00014794488077624047
959 0.00014758871706626721
960 0.00014717788372682695
961 0.0001469426548024499
962 0.00014654993450730967
963 0.00014620998895251088
964 0.00014586250810745305
965 0.0001455303563273006
966 0.00014524329163548297
967 0.00014486465647933828
968 0.0001444776512208805
969 0.00014418422044987025
970 0.00014388931454190147
971 0.00014347768665182994
972 0.00014311859331460054
973 0.00014287933610953883
974 0.00014249144249157066
975 0.00014224980844725998
976 0.00014187358262728758
977 0.0001415861078784986
978 0.00014127126682417327
979 0.00014096136416831144
980 0.0001405867567245773
981 0.0001403158227667059
982 0.00013990586351203904
983 0.00013956920080587746
984 0.0001391272403484431
985 0.00013881942633383161
986 0.00013853785931360567
987 0.00013825514658605931
988 0.00013791754614801132
989 0.00013759995485151805
990 0.00013715394433384863
991 0.00013675127778704207
992 0.00013645354123604034
993 0.0001360728277653292
994 0.0001357096453927
995 0.00013540921426624756
996 0.00013515785549905206
997 0.00013477748962450713
998 0.00013445009035432395
999 0.00013411823477220566
1000 0.00013377699766371672


==> res/singular_values_1000_Ml8-L3.txt <==
x y
1 0.010141408298686238
2 0.007403385915589973
3 0.0064121671982078
4 0.005447014347600642
5 0.0050032279155182305
6 0.00469852429156894
7 0.004470875656699093
8 0.004246051811101255
9 0.004031787316083674
10 0.0038506744873077615
11 0.003671031998408281
12 0.003487037747766393
13 0.003365923466052556
14 0.0032405057717519573
15 0.003139457276777386
16 0.003068546077433247
17 0.0029861463463299086
18 0.0029099822301448044
19 0.0028406615396420155
20 0.0027589582457668315
21 0.0027044860348184136
22 0.002650714510424032
23 0.0025891178901799707
24 0.002537774426341103
25 0.0024865549470046147
26 0.00243095082534922
27 0.0024045754790264716
28 0.002368863508059513
29 0.002326299323127731
30 0.0022759757671090715
31 0.002229813946732206
32 0.002194520242759151
33 0.0021595018520608827
34 0.0021287485637460596
35 0.0021012032837304474
36 0.0020749717372368667
37 0.0020454476721071028
38 0.0020132304138843486
39 0.0019877302808270405
40 0.0019644875429497247
41 0.0019415992792305918
42 0.0019119505776439877
43 0.0018887687587648759
44 0.0018716518763070079
45 0.001846945439744554
46 0.0018297440275216578
47 0.001814444148735347
48 0.0017891792910064964
49 0.0017704368535564482
50 0.0017562244359188418
51 0.001735103998210119
52 0.0017201617585843668
53 0.0017056033196187973
54 0.001685879846046585
55 0.0016709350595874653
56 0.001653816463399482
57 0.0016407037962827646
58 0.0016267639291208359
59 0.0016115221213692861
60 0.001599002842443875
61 0.001587871124708468
62 0.0015754641031820351
63 0.0015606214513017135
64 0.001549108121243713
65 0.0015359590750759094
66 0.0015270544218799486
67 0.0015140806548984607
68 0.0014990284074213307
69 0.0014892925468655016
70 0.0014783045339505313
71 0.0014707869891187142
72 0.001458329020081081
73 0.0014488698822716479
74 0.0014385666839234039
75 0.0014281530269332073
76 0.0014209724151546237
77 0.0014072670998583096
78 0.0014004541629270475
79 0.0013908113061349811
80 0.0013831353761745435
81 0.0013736570171082592
82 0.0013639336296610014
83 0.0013567256496151176
84 0.0013467819062633608
85 0.0013366578037435385
86 0.0013274964517880248
87 0.0013202946610201057
88 0.0013141802647880607
89 0.0013047899874782177
90 0.0012968728343044518
91 0.0012887946645561486
92 0.0012802033294882196
93 0.0012724645706901573
94 0.0012653962632036095
95 0.0012574497605895487
96 0.001249896799899641
97 0.0012445351723378664
98 0.0012373052387073694
99 0.0012291460016540928
100 0.0012215349430198033
101 0.0012167725162625374
102 0.0012100628155250824
103 0.0012030062308436178
104 0.0011964713246505841
105 0.0011896156655925116
106 0.0011843430444192326
107 0.0011786896975828226
108 0.0011720811471113263
109 0.0011665583186271872
110 0.001159933774958976
111 0.0011537900825912295
112 0.0011477900093551866
113 0.0011427176235534935
114 0.0011356113166636722
115 0.001130919223621156
116 0.0011261308721077653
117 0.0011198630673924406
118 0.0011144941765591709
119 0.0011094304871068692
120 0.0011030108142805809
121 0.0010992264175337173
122 0.00109382934856852
123 0.001091254067756764
124 0.0010856697511009387
125 0.0010812771315528668
126 0.0010757263484544907
127 0.0010714191368859482
128 0.0010671568390377042
129 0.0010620845329488374
130 0.001057335794395884
131 0.001054072582309883
132 0.0010492796864711035
133 0.001044473152758921
134 0.0010396364489675554
135 0.0010352069403640576
136 0.0010309893828301456
137 0.0010274260926581842
138 0.0010227218090949363
139 0.0010188984117836769
140 0.0010143408733443526
141 0.0010109530396071851
142 0.001006457524061709
143 0.0010030267193358246
144 0.000998566532556451
145 0.0009954271642965587
146 0.0009908108637335885
147 0.0009864428701125997
148 0.0009824877561783341
149 0.0009794879294680247
150 0.0009759845396200125
151 0.0009712172419923229
152 0.0009682041421364618
153 0.0009638380656367075
154 0.0009609483188395663
155 0.0009576114972766794
156 0.0009541563929969347
157 0.0009502835475018612
158 0.0009477578732798103
159 0.0009441167991454433
160 0.0009411558211360868
161 0.0009376499397817921
162 0.0009339377859127095
163 0.0009306334531598697
164 0.0009273837332301228
165 0.0009244250742722511
166 0.000921150275539507
167 0.0009183588608193347
168 0.0009155725741408704
169 0.0009119631336576775
170 0.0009092747164075757
171 0.0009066097163415922
172 0.000903439193399232
173 0.0009005088733628686
174 0.0008970366839110075
175 0.000894959703511121
176 0.0008917160927261893
177 0.0008886521588765165
178 0.0008862344036768121
179 0.0008836529797459738
180 0.0008803529368380757
181 0.0008772148957586205
182 0.000874641456766844
183 0.0008713451004326165
184 0.0008684891373123416
185 0.0008665205165691651
186 0.0008640204217347031
187 0.0008619485171558602
188 0.0008589251405181613
189 0.0008555894669794546
190 0.0008537474657729986
191 0.0008513172787130808
192 0.0008486978904378381
193 0.0008455573075669803
194 0.0008436207369176978
195 0.0008417881458595139
196 0.0008387809748046598
197 0.0008361840257556965
198 0.0008334677143209962
199 0.0008311338483965251
200 0.0008294192304979629
201 0.0008267024747183488
202 0.0008241983915834447
203 0.0008219629918417397
204 0.0008198615699049398
205 0.0008175208410595114
206 0.0008154452047092335
207 0.0008132976790493297
208 0.0008110954448704375
209 0.000808473223203081
210 0.000806417315372237
211 0.0008044590399978925
212 0.0008020435666767368
213 0.0007995721252463142
214 0.0007973597281995008
215 0.000795362340697749
216 0.0007933948334107557
217 0.0007915184794595792
218 0.0007897421238894133
219 0.0007875002584488962
220 0.0007858179068778561
221 0.0007838602871293061
222 0.0007814054418450424
223 0.0007790419510716972
224 0.0007770734590064939
225 0.0007748842694504205
226 0.0007732521972787434
227 0.000771279631189027
228 0.0007692547810901606
229 0.0007672845793184052
230 0.0007655461706297521
231 0.0007634201121262437
232 0.0007616035805058919
233 0.0007597544525397041
234 0.0007579987437174662
235 0.0007558456504495593
236 0.0007539713795248948
237 0.0007527262931125225
238 0.0007505761457311772
239 0.0007483249561231768
240 0.0007468476096828403
241 0.0007454227596792831
242 0.0007439693151209493
243 0.0007423334637814979
244 0.0007406623210025845
245 0.0007387973099145846
246 0.0007372595778487495
247 0.0007349665312032664
248 0.0007335430833228004
249 0.000732101385351255
250 0.0007303977809050636
251 0.0007287819642381418
252 0.0007265776051438293
253 0.0007249582232062855
254 0.0007234879304412587
255 0.0007220964062236911
256 0.0007209179127195114
257 0.0007188445027320145
258 0.0007174140693595472
259 0.0007154887393813272
260 0.0007138003215801768
261 0.0007126118831231727
262 0.0007109832337710117
263 0.0007094595278727347
264 0.0007079742275705412
265 0.0007061288383028043
266 0.0007047473950363963
267 0.0007030808307934477
268 0.000701662624826452
269 0.000700059777951234
270 0.0006985938882956714
271 0.0006970641456973178
272 0.0006958650909685216
273 0.0006943520711688558
274 0.0006925655440896188
275 0.0006912796752682851
276 0.0006898766193229208
277 0.0006886021334248626
278 0.0006872847668556518
279 0.0006860094130429745
280 0.0006844716919896495
281 0.0006832798233877563
282 0.000681887475262977
283 0.000680356499178005
284 0.0006788606996131071
285 0.0006772417487460726
286 0.0006760697245281938
287 0.0006747612140544907
288 0.0006734148767481261
289 0.0006722299142340605
290 0.0006706474360439455
291 0.0006692022078296259
292 0.0006678016402393653
293 0.000666679967697786
294 0.0006653975529388986
295 0.0006642556819610463
296 0.0006626365003017477
297 0.0006615754199216942
298 0.0006605503925532931
299 0.000659646933274969
300 0.0006581318910174798
301 0.0006568399712990458
302 0.0006558198718239874
303 0.0006544957933998626
304 0.0006534235130477704
305 0.0006521338199686034
306 0.0006507085688658192
307 0.0006499244032031488
308 0.0006484969714800343
309 0.0006465153870533032
310 0.000645354786721262
311 0.0006443434999700159
312 0.0006430757386119505
313 0.0006421193919546097
314 0.0006411239988514813
315 0.0006397554016991932
316 0.0006386266873003061
317 0.0006376071637054347
318 0.0006363500290801646
319 0.00063549018789637
320 0.0006342657929695571
321 0.000633011027048289
322 0.0006317565217323092
323 0.0006306944193411299
324 0.0006294246954300613
325 0.0006282715360224053
326 0.0006273343892403968
327 0.0006264309426188364
328 0.0006253806088796765
329 0.0006244901753518819
330 0.0006234138047026574
331 0.0006221585168546575
332 0.0006211419533848977
333 0.0006200355608678707
334 0.0006186761630073395
335 0.0006177343507490222
336 0.0006167033046835212
337 0.0006158830207945008
338 0.0006147066892782367
339 0.0006135183256527045
340 0.0006126176708173405
341 0.0006112465961974118
342 0.0006102107862796557
343 0.000609229537298586
344 0.000608267170958164
345 0.0006073072824232779
346 0.000606091526844684
347 0.0006050038683403161
348 0.0006040000475535297
349 0.000603011520898211
350 0.0006020586542344096
351 0.0006012332140659906
352 0.0006001455367348414
353 0.0005993048614375499
354 0.000598136739523132
355 0.0005971989790455725
356 0.0005962749379656811
357 0.0005955064399181087
358 0.000594779500588148
359 0.0005936557058405266
360 0.0005928339411794458
361 0.0005915736670732435
362 0.000590698307255151
363 0.0005898387073712891
364 0.0005888498417394548
365 0.0005878634319239471
366 0.0005867942517434305
367 0.0005858868207110346
368 0.000585126604321496
369 0.000584003740847607
370 0.0005832959684361446
371 0.000582288015274532
372 0.0005814683129176414
373 0.0005807907417745275
374 0.0005797380179659062
375 0.0005789280196795874
376 0.0005779885832183561
377 0.0005769948283326865
378 0.0005762914160537961
379 0.0005754246507567172
380 0.0005744622150430453
381 0.0005735554717715792
382 0.0005728184062033928
383 0.0005718627047564079
384 0.0005711857081272278
385 0.0005703360714294003
386 0.0005693004612568132
387 0.0005686469239919853
388 0.0005676509682378889
389 0.0005666753193119069
390 0.0005656881739322091
391 0.0005652050211467285
392 0.0005642708921184548
393 0.0005633825546959647
394 0.0005624259746384513
395 0.0005618155663816001
396 0.0005609135371989508
397 0.0005597756367387817
398 0.0005591357442123193
399 0.0005583625771407064
400 0.0005575017263902304
401 0.0005567552895435642
402 0.0005558578116018582
403 0.0005551688516259962
404 0.0005543749453181013
405 0.0005533835025836267
406 0.0005525166442633042
407 0.0005516951655639803
408 0.0005510928473665441
409 0.0005504062131686054
410 0.0005497141589062272
411 0.0005487179711956267
412 0.0005480336086477222
413 0.0005474798136013733
414 0.0005466070292488635
415 0.000545892565635067
416 0.000544980754149035
417 0.0005444789675801975
418 0.0005435826870726125
419 0.0005427833158902008
420 0.0005420600300532378
421 0.000541250894561839
422 0.0005404545349810679
423 0.0005397658954074995
424 0.0005390580759248024
425 0.0005384417362118142
426 0.0005375761767207547
427 0.0005370026429027719
428 0.0005360883994752418
429 0.0005352223207424198
430 0.000534615599878059
431 0.0005338938732271829
432 0.0005332241962409484
433 0.0005323228182021685
434 0.0005316565713242059
435 0.0005308870565672936
436 0.0005302345625207251
437 0.0005294107258455018
438 0.0005286919031752855
439 0.0005278075356827458
440 0.0005270747566903267
441 0.0005264265299961921
442 0.0005257617928666161
443 0.0005251340994802692
444 0.0005242439690611575
445 0.0005235840960015031
446 0.0005230506532548167
447 0.000522391163533666
448 0.0005218702929267617
449 0.0005210558025377113
450 0.0005203189824217156
451 0.0005199084624693466
452 0.0005191446318115465
453 0.0005183880120512928
454 0.0005176208370762943
455 0.0005170640505107133
456 0.0005162924960086964
457 0.0005155435390410783
458 0.0005149551924576548
459 0.0005143996315971423
460 0.0005137643684827723
461 0.0005132696597070518
462 0.0005124562418706179
463 0.0005117746566768646
464 0.0005109986961369162
465 0.000510387058196054
466 0.0005097914752702291
467 0.0005093225389812896
468 0.0005085218828887638
469 0.0005079446284149596
470 0.0005073376645922236
471 0.0005066207710201577
472 0.0005059440172231484
473 0.0005053811850843583
474 0.0005046704635480341
475 0.0005040070851795636
476 0.0005034146316301163
477 0.0005028058746177584
478 0.0005022147323845162
479 0.0005015904617168627
480 0.000500939805221763
481 0.0005005347039859778
482 0.0004997728279036594
483 0.0004990757121347813
484 0.0004985854014240545
485 0.0004980477594573151
486 0.0004974704896095847
487 0.0004967245714197999
488 0.0004960478149331459
489 0.0004955670138938924
490 0.0004949111260328197
491 0.0004942275729002269
492 0.0004937379421358049
493 0.0004932811281037318
494 0.0004926170840072262
495 0.0004921179704554352
496 0.0004914283773610065
497 0.0004909683809787654
498 0.0004903053250334183
499 0.0004897089360207153
500 0.0004891525855075391
501 0.0004885426511032537
502 0.00048804654520830066
503 0.00048730916807234034
504 0.0004867048145628435
505 0.0004862707098816808
506 0.00048561633150068847
507 0.0004850560599228478
508 0.000484574946671759
509 0.00048408815037219666
510 0.00048347306370107615
511 0.0004828331889544955
512 0.0004822798092006411
513 0.000481755250758646
514 0.00048119769703847153
515 0.0004807270255640828
516 0.0004802183567402582
517 0.0004796148467160288
518 0.0004791301556078303
519 0.0004783791285066784
520 0.0004778424925005482
521 0.00047739745452284174
522 0.0004768591449683864
523 0.0004763094894300743
524 0.00047590531738261324
525 0.0004753134486924228
526 0.00047484436869954375
527 0.00047425481926557857
528 0.0004736827328068942
529 0.00047299072615848275
530 0.0004725755339805362
531 0.00047202214226977945
532 0.00047152171988204793
533 0.000471108338674824
534 0.00047051548176335053
535 0.0004700506998813844
536 0.00046953416105406713
537 0.0004690787718908995
538 0.0004686138627964897
539 0.0004680788666336092
540 0.00046748182004575575
541 0.00046692764579383774
542 0.00046639790493360983
543 0.00046588533059173923
544 0.0004653727550629821
545 0.0004647827355626502
546 0.00046424644611058643
547 0.0004635511661062951
548 0.00046307968074474923
549 0.0004627177812800621
550 0.00046223837555137154
551 0.0004617566380128351
552 0.00046129933468095854
553 0.0004607740131377719
554 0.0004601925061337399
555 0.0004598549726461111
556 0.00045934032999352077
557 0.00045881182685621115
558 0.00045832046889529387
559 0.00045795409651879816
560 0.00045753209005098525
561 0.00045688078472411897
562 0.0004564666782294344
563 0.0004559249286814386
564 0.0004555676595608725
565 0.0004549717093480929
566 0.0004545405498598311
567 0.00045401126605394796
568 0.0004535876503537864
569 0.00045312005926147864
570 0.0004526898978667004
571 0.0004522522870049205
572 0.00045172586697134724
573 0.0004512339028947724
574 0.00045075230026556096
575 0.0004502534984927768
576 0.0004496564229824132
577 0.00044917494465048825
578 0.00044877924391030873
579 0.00044827599155725046
580 0.0004478428139955086
581 0.0004473430474423107
582 0.0004468771317696656
583 0.0004464649033561782
584 0.00044599892350469375
585 0.0004455497788749415
586 0.0004451501753074847
587 0.0004445812972758426
588 0.0004442008973032027
589 0.00044368745703134973
590 0.0004432712364823021
591 0.00044277537297195466
592 0.0004424077418040718
593 0.00044188153430831025
594 0.00044141744650370726
595 0.00044092914475294835
596 0.0004405735193259325
597 0.0004401950029580786
598 0.00043968959889542067
599 0.0004391613064783055
600 0.00043863839739365383
601 0.0004383713477335704
602 0.00043794925663576253
603 0.00043751458883929336
604 0.00043698893259214687
605 0.00043658006954412366
606 0.0004360611118067333
607 0.00043566203986007733
608 0.0004352596676037841
609 0.0004348215547703742
610 0.0004343909632218605
611 0.00043398589869220866
612 0.0004334036832992501
613 0.0004330744333031172
614 0.00043264980080529915
615 0.00043219347635435834
616 0.0004316569695305971
617 0.0004311949662647128
618 0.0004307204247078995
619 0.000430293647038547
620 0.00042982990642634913
621 0.00042945959855725447
622 0.0004290211595013701
623 0.00042870839200443865
624 0.0004282051559353328
625 0.00042782243269428336
626 0.0004273712104776502
627 0.00042688788341129137
628 0.00042647097643675526
629 0.0004259917090213817
630 0.00042552406735464133
631 0.00042515723807506504
632 0.00042491729273050886
633 0.0004244604952985637
634 0.0004240639928411975
635 0.00042372603560051296
636 0.00042324688281626487
637 0.0004228990661975342
638 0.00042249627508036643
639 0.00042196364444996407
640 0.0004215613767787874
641 0.00042111218337988985
642 0.00042074929813461356
643 0.00042025176955120175
644 0.000419857579935962
645 0.00041947389141755155
646 0.0004191344778827553
647 0.0004187508668009367
648 0.000418364960269639
649 0.0004179298892958471
650 0.00041756041351400606
651 0.00041713039455833803
652 0.00041675224827789086
653 0.00041641218010053926
654 0.0004160442890716498
655 0.00041568658135690735
656 0.0004153113258684541
657 0.00041489423176473416
658 0.000414413020503485
659 0.00041406662796429904
660 0.0004136450943722128
661 0.0004132544768944646
662 0.0004127712038479984
663 0.0004124850449210215
664 0.0004120572955664161
665 0.0004116741686402206
666 0.0004112810964084354
667 0.00041091417341388835
668 0.00041056386698849463
669 0.00041009448966290485
670 0.0004098009165064073
671 0.00040943326758049065
672 0.00040909248489751847
673 0.0004086541949434507
674 0.000408341313545483
675 0.0004079723529892974
676 0.0004074728532205748
677 0.00040711675674197573
678 0.0004067213895288924
679 0.00040624565990430027
680 0.00040596087943120025
681 0.0004056131873815747
682 0.00040528011714538996
683 0.00040490358120947933
684 0.0004045037796647507
685 0.0004041773781531196
686 0.00040381832647805186
687 0.0004034677165131057
688 0.00040312047102798005
689 0.00040267336871328125
690 0.0004023820804194118
691 0.0004020248443123168
692 0.00040165607653144965
693 0.00040120607552480227
694 0.0004008534436225822
695 0.00040054064867297055
696 0.00040024704223171547
697 0.0003997253972302219
698 0.00039934993068622016
699 0.00039906798101134157
700 0.0003987656041298604
701 0.00039838056787520063
702 0.00039807498090514227
703 0.00039775068652562237
704 0.0003973285361806001
705 0.0003969825072423256
706 0.0003966598366678998
707 0.0003962508305466418
708 0.0003959467977701611
709 0.00039557594534735477
710 0.0003952410482286366
711 0.0003949549741660154
712 0.0003945715007854137
713 0.0003942010577489792
714 0.0003937750605125637
715 0.000393387877773039
716 0.0003930215732997736
717 0.0003926371107306985
718 0.00039220841135930747
719 0.0003919380656637303
720 0.0003914967597227807
721 0.00039124582304350555
722 0.0003908403917097857
723 0.00039059099453826854
724 0.0003902076507865593
725 0.00038982392907873796
726 0.00038946590939919844
727 0.0003891523566075804
728 0.0003888477819803095
729 0.00038843483103115465
730 0.0003881480524044035
731 0.0003877562651553448
732 0.0003874480508586311
733 0.00038717586851677203
734 0.0003869188786021713
735 0.0003865462673282191
736 0.0003861874970112238
737 0.0003858906405884393
738 0.0003854810707489262
739 0.00038521257107074176
740 0.0003848758511530821
741 0.0003845132580945544
742 0.0003842547869525743
743 0.0003839146060343376
744 0.0003835586675356886
745 0.0003832115743995301
746 0.000382866186844343
747 0.0003825652328991988
748 0.00038219451889684285
749 0.00038188029021043134
750 0.00038165078121804645
751 0.00038117935310632173
752 0.00038083364495183593
753 0.0003805226375519901
754 0.00038023699197481007
755 0.00037983327487282014
756 0.0003795296866898476
757 0.00037927433043431525
758 0.0003789805401184187
759 0.00037866393187865595
760 0.00037839219786138723
761 0.00037808634446788496
762 0.00037765571639551514
763 0.0003772950995368172
764 0.000376973443322755
765 0.0003766283987911712
766 0.00037632965904557534
767 0.00037602238347360373
768 0.0003756405015806815
769 0.0003753956304166253
770 0.00037506899807372615
771 0.0003747149578070757
772 0.00037440176232342824
773 0.0003740490872076459
774 0.00037377141535802587
775 0.00037346731583830494
776 0.0003731607158665599
777 0.0003727494262575683
778 0.00037245985673661335
779 0.0003722205606736937
780 0.0003719104726586704
781 0.0003715880589717269
782 0.0003713360463876869
783 0.00037096967225177597
784 0.00037070184184192134
785 0.00037039965111398146
786 0.00037004878859132624
787 0.00036979977858119537
788 0.0003694236902635275
789 0.0003691475774467543
790 0.0003688181475767645
791 0.00036854836764096087
792 0.0003681879759977074
793 0.00036792618880721745
794 0.0003676533371218184
795 0.00036731347293228944
796 0.00036705812059521054
797 0.0003668025838795776
798 0.0003664466467367361
799 0.00036614461079599
800 0.0003658615204042508
801 0.000365515804452154
802 0.0003651707764306739
803 0.00036484645605905933
804 0.0003645429906972661
805 0.00036425457754939205
806 0.0003639827705044723
807 0.00036362217858524227
808 0.0003632629188299717
809 0.0003630149962447946
810 0.00036278500696868286
811 0.0003624738785226532
812 0.00036219139066079743
813 0.0003618914814958891
814 0.0003616539570495849
815 0.00036134356357245067
816 0.00036104285151648867
817 0.0003607883244182284
818 0.0003604258774109301
819 0.00036011418242252227
820 0.00035982959324593874
821 0.00035958118017490666
822 0.000359266388372538
823 0.0003589546052754918
824 0.00035867310602651846
825 0.00035836404371351915
826 0.0003581540067028229
827 0.0003578512932199656
828 0.00035754752831937934
829 0.0003572074759527464
830 0.00035690376775776366
831 0.00035658869193859943
832 0.0003563674858083407
833 0.00035606341885660364
834 0.00035573324118501977
835 0.00035539815983583927
836 0.00035510921529489627
837 0.00035487737975487666
838 0.0003545894919528871
839 0.0003543438467468531
840 0.0003541122611187262
841 0.00035376295191517584
842 0.00035345223118565426
843 0.000353196866396027
844 0.00035293546091528675
845 0.00035264947320937806
846 0.00035235922854745056
847 0.00035208197812144947
848 0.00035172426659788747
849 0.0003514362531757277
850 0.00035118247417950237
851 0.00035096913603894575
852 0.0003506947478035528
853 0.00035043171655792856
854 0.00035009842278047526
855 0.0003498225461086513
856 0.00034951535412668826
857 0.0003492791927256745
858 0.00034903890536594446
859 0.0003487881787398202
860 0.0003484870233855558
861 0.0003482846562793367
862 0.000347990723643818
863 0.0003476493991950857
864 0.00034739548793443983
865 0.00034709388046532324
866 0.0003468077931942053
867 0.0003465622677818484
868 0.0003462433527234228
869 0.00034606152493656296
870 0.00034576274605233254
871 0.00034549236470399886
872 0.0003452836711727788
873 0.0003449992697120369
874 0.0003446723399917294
875 0.0003443814632104435
876 0.0003441359010508799
877 0.00034393302251166234
878 0.00034369394287057204
879 0.0003433766831231561
880 0.0003431076721725912
881 0.0003427954702801863
882 0.000342524252780415
883 0.0003422587682414671
884 0.0003419582779847534
885 0.0003417731523425793
886 0.0003414942645380742
887 0.0003412465132503915
888 0.0003409911218297673
889 0.00034067498774285567
890 0.0003405116185944203
891 0.00034025671704904003
892 0.0003399041085641171
893 0.0003396438102394817
894 0.00033935171413646215
895 0.00033911700402291373
896 0.0003388402159000861
897 0.00033856564357442106
898 0.0003383560873500692
899 0.0003380468186010644
900 0.00033784940043276305
901 0.00033755865163477707
902 0.0003372870264348426
903 0.0003370910862787466
904 0.00033676487993924395
905 0.0003364948888069918
906 0.00033627798312508607
907 0.0003359776685742047
908 0.0003357578052848156
909 0.0003354495815557545
910 0.0003351958244917891
911 0.0003350113952890577
912 0.0003347230021325977
913 0.0003344730196100355
914 0.0003342277619899966
915 0.0003339022081373044
916 0.0003336245929853684
917 0.00033339994312446146
918 0.00033316736718578004
919 0.00033287563827215106
920 0.00033262274696236536
921 0.0003323527642462936
922 0.00033208351037891946
923 0.0003318214081360716
924 0.0003315630210537945
925 0.00033132563309334944
926 0.0003310651239896494
927 0.0003307986276313739
928 0.0003305781736090171
929 0.00033028125933554266
930 0.0003300381123347444
931 0.0003297734905906526
932 0.00032954786231768175
933 0.00032932237274802234
934 0.000329093056124155
935 0.00032877183778490953
936 0.00032850738605721806
937 0.0003282643005063553
938 0.0003280540575328223
939 0.00032778418694207057
940 0.00032757028437973516
941 0.00032734760048723255
942 0.0003270820230858801
943 0.0003268088750996504
944 0.00032658265892324703
945 0.00032635493709565124
946 0.00032614040137666735
947 0.0003258769542044242
948 0.0003256754282797646
949 0.0003254153298943332
950 0.0003251533085183508
951 0.0003249115682384288
952 0.00032468451697960284
953 0.00032442527989842885
954 0.0003241913751966112
955 0.000324007655727683
956 0.00032367621904301334
957 0.000323472947648933
958 0.000323221088651799
959 0.00032297496995211907
960 0.00032268004775716535
961 0.00032248842531184673
962 0.00032225783203437917
963 0.00032198349331650437
964 0.000321767754279507
965 0.00032158878802932017
966 0.00032124229012401673
967 0.00032101482786111386
968 0.0003207649571604065
969 0.0003204978111514555
970 0.0003202926432867227
971 0.000320011115379608
972 0.00031981333686541947
973 0.00031958670377149883
974 0.00031934626290052543
975 0.0003191699256257987
976 0.00031891348853292433
977 0.0003186037452497361
978 0.00031839962714027566
979 0.00031821626270115696
980 0.00031790928624621034
981 0.0003176653617317519
982 0.0003174564275379259
983 0.00031720084551458593
984 0.00031698887218985607
985 0.0003167378412155078
986 0.0003165023155026326
987 0.00031627744775508416
988 0.00031610129169890017
989 0.0003158335408049703
990 0.00031565056248584745
991 0.00031543325287610715
992 0.0003151895819707237
993 0.00031491134804453386
994 0.0003147405065344796
995 0.0003144691059118286
996 0.0003142815071978987
997 0.00031400899239022827
998 0.000313797432118488
999 0.0003135472314944437
1000 0.0003133373138530762


==> res/weights_change_OCM.txt <==
x y
1 5.473589167561276
2 3.7437111573918824
3 3.6347064587893394
4 3.5183717297353723
5 3.33605628058988
6 3.199283883313238
7 3.062093590998515
8 2.932824004632886
9 2.8739653674476617
10 2.7508847807339696
11 2.678845865632057
12 2.6700626048774296
13 2.566978170227032
14 2.527130825501125
15 2.4748296120301987
16 2.450207475713383
17 2.4435987225707625
18 2.3988318103637116
19 2.3841632954016854
20 2.3673341409819177
21 2.352016975361036
22 2.338493454286795
23 2.32876936424833
24 2.327819087264611
25 2.313802300866238
26 2.299731184965279
27 2.302155322392034
28 2.2964311028063795
29 2.277375994759932
30 2.268777902815136
31 2.2649051969784626
32 2.25668179931901
33 2.2504738202812944
34 2.239902408551588
35 2.275637162240752
36 2.2358268875709726
37 2.224056935562692
38 2.2346264891043615
39 2.2176670064042403
40 2.213520603453707
41 2.2029716492437723
42 2.19452411437241
43 2.1881570101861536
44 2.1850035454832595
45 2.170505009263802
46 2.171392153850433
47 2.166498348838517
48 2.155562470884908
49 2.150504931219177
50 2.1506516023657345
51 2.151540838394327
52 2.126456378696555
53 2.126758857311308
54 2.1219521150354494
55 2.1041524024202913
56 2.0984289923273183
57 2.097238964437839
58 2.0892029537442247
59 2.076112159595129
60 2.067700966566465
61 2.061446180752759
62 2.0534122120994294
63 2.0833481851684157
64 2.0400748242886313
65 2.0252133386578404
66 2.0193925289714416
67 2.0087795674605444
68 2.0003536626927723
69 1.9854646829707696
70 1.9765047811290641
71 1.9657813805990265
72 1.954739201118878
73 1.947369143260697
74 1.9320515965903207
75 1.9216787346590278
76 1.9065797864464475
77 1.8935397040810622
78 1.8861450839584102
79 1.8620154601785914
80 1.8608953206929792
81 1.8384217681548847
82 1.8307142261602711
83 1.8142004915073802
84 1.8033152065082931
85 1.7942823198354059
86 1.7732890062719655
87 1.7619604380536225
88 1.7558134792215025
89 1.746058862666188
90 1.7318263530197102
91 1.7267106626985895
92 1.7169977445993068
93 1.710622680127289
94 1.705370900819758
95 1.7027794023595586
96 1.6939825651404314
97 1.6897513594923153
98 1.6900877008875261
99 1.6884025703134067


==> res/weights_change_t-ReX.txt <==
x y
1 0.055111919850222256
2 0.08451835410559871
3 0.08250257216222417
4 0.08005815640804928
5 0.08039144823729763
6 0.08306275681049811
7 0.08714796321351698
8 0.09191080389151733
9 0.09692858436887135
10 0.10194613370638445
11 0.10266959646492235
12 0.10178000286891288
13 0.10172508138005078
14 0.10176989123068775
15 0.10165427719544932
16 0.10164018099436442
17 0.1015682173000026
18 0.10125552607544133
19 0.10098961500443107
20 0.1007726981726415
21 0.10061913007443701
22 0.10006980508530791
23 0.09981783390244606
24 0.09932143068310535
25 0.09880557368365131
26 0.0985926366885242
27 0.09784887865996332
28 0.09729378189296645
29 0.09683026042083681
30 0.09615541646550871
31 0.09567869614204123
32 0.09486363021129805
33 0.09437591996755056
34 0.093358648568683
35 0.09275780094281277
36 0.09200280506876175
37 0.09116969023426483
38 0.09037664188249554
39 0.08941600916598678
40 0.08858639508284034
41 0.08753966620227296
42 0.08668709974241229
43 0.08567589802004213
44 0.08470437071414964
45 0.0837446078167715
46 0.08251679997184581
47 0.08152491261107754
48 0.08026599362240253
49 0.07921675253970109
50 0.07808895173488109
51 0.0767647643010956
52 0.07553994482300165
53 0.07430483192812444
54 0.07308602851951718
55 0.07179595096250867
56 0.07041150315328426
57 0.06903294729319483
58 0.0676269944393982
59 0.06621353149959099
60 0.06485319241174806
61 0.06327714406338807
62 0.06177451166432626
63 0.06027499615019249
64 0.05877609688179207
65 0.05719768834035214
66 0.05561394275508455
67 0.05391942438558052
68 0.05233509068601919
69 0.05063464018494418
70 0.04894698933973622
71 0.0471741202392808
72 0.04543612619448932
73 0.04364324038479594
74 0.041851608200237
75 0.0399774012625788
76 0.038097499046247756
77 0.036174466635549206
78 0.034239886268559554
79 0.03224084277638247
80 0.030312366989178195
81 0.02826344910348598
82 0.026195019213925756
83 0.024148854794162577
84 0.022094206909264988
85 0.02004332770884111
86 0.017973862573740163
87 0.015957647875494425
88 0.013962690397447216
89 0.012041333469703538
90 0.010203995031165246
91 0.008455192372742464
92 0.006833171178317234
93 0.005369646957185786
94 0.004053993130154685
95 0.0029139337319065432
96 0.0019603968500257352
97 0.0011968382798985204
98 0.0006220764046692739
99 0.0002400077887651186

